A Bilinear Equalizer for Massive MIMO Systems

We present a novel approach for low-complexity equalizer design well-suited for cellular massive MIMO systems. Our design allows to exploit the channel structure in terms of covariance matrices to improve the performance in the face of pilot-contamination, while basically keeping the complexity of a matched filter. This is achieved by restricting the equalizer to functions which are bilinear in the received data signals and the observations from a training phase. The proposed design generalizes several previous approaches to equalizer design for massive MIMO. We show by asymptotic analysis that with the proposed design the achievable rate grows without bound for growing numbers of antennas even in the presence of pilot-contamination. We demonstrate with numerical results that the proposed design is competitive with more complex approaches in a practical cellular setup.

==> figures/downlink_wrtK.csv <==
20,0.94488,0.96213,1.0609,1.0631,1.1694,1.3949,48.344,48.917,57.857,57.985,47.838,56.828
40,0.95098,0.96106,0.98118,1.0015,1.4905,1.7227,63.259,62.692,72.846,74.04,61.647,71.64
60,0.84656,0.85294,0.74751,0.81416,1.5251,1.6919,66.467,64.721,69.445,74.015,63.491,71.027
80,0.71719,0.71772,0.48287,0.6315,1.4232,1.5438,64.513,62.385,59.244,69.196,60.221,65.41
100,0.56882,0.59492,0.29306,0.48291,1.2961,1.3844,61.13,58.921,48.507,63.949,55.557,58.986


==> figures/downlink_wrtK_greedy.csv <==
20,0.94488,0.96213,1.0609,1.0631,1.1694,1.3949,48.344,48.917,57.857,57.985,47.838,56.828
40,0.95098,0.96106,0.98118,1.0015,1.4905,1.7227,63.259,62.692,72.846,74.04,61.647,71.64
60,0.84656,0.85294,0.74751,0.81416,1.5251,1.6919,66.467,64.721,69.445,74.015,63.491,71.027
80,0.71719,0.71772,0.48287,0.6315,1.4232,1.5438,64.513,62.385,59.244,69.196,60.221,65.41
100,0.56882,0.59492,0.29306,0.48291,1.2961,1.3844,61.13,58.921,48.507,63.949,55.557,58.986


==> figures/downlink_wrtK_simple.csv <==
20,0.94312,0.96292,1.0619,1.063,1.1682,1.3951,48.331,48.918,57.878,57.98,47.838,56.839
40,0.75783,0.75269,0.68968,0.74262,1.3112,1.4916,57.51,55.16,63.25,65.268,54.559,61.866
60,0.64483,0.65332,0.42823,0.57417,1.2725,1.3876,58.42,55.425,56.992,63.409,53.583,58.443
80,0.52249,0.54319,0.23975,0.43841,1.1677,1.2457,55.643,52.783,46.656,58.61,49.541,52.657
100,0.45329,0.47424,0.15174,0.38184,1.0627,1.1206,52.337,49.746,37.293,54.085,45.691,47.775


==> figures/downlink_wrtM.csv <==
40,0.12741,0.12553,7.4016e-05,0.1065,0.21348,0.22177,10.382,10.095,0.020938,10.31,9.8318,10.222
60,0.1878,0.19123,0.023575,0.16135,0.32314,0.33663,15.104,14.824,2.8597,15.371,14.339,15.267
100,0.31259,0.31882,0.17068,0.28484,0.51324,0.5584,23.4,23.182,15.322,24.847,22.456,24.681
200,0.5571,0.56515,0.49243,0.54481,0.91824,1.026,39.996,39.768,41.105,45.24,38.613,44.029
400,0.95413,0.95935,0.98292,0.9945,1.4919,1.7231,63.22,62.691,72.862,74.119,61.67,71.653
800,1.5062,1.4674,1.6287,1.6326,2.2214,2.5746,92.519,90.757,108.18,108.35,90.719,105.16
1200,1.9074,1.785,2.0713,2.0672,2.7037,3.1157,111.79,108.6,129.85,129.82,109.87,126.33


==> figures/max_min_example_single.csv <==
0.13343,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.13343,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.14658,1,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.14949,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,NaN
0.14986,NaN,NaN,NaN,NaN,NaN,1,NaN,NaN,NaN,NaN,NaN,NaN
0.15824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.16444,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
0.17381,NaN,NaN,0.11235,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN
0.18305,NaN,NaN,0.21077,NaN,NaN,NaN,NaN,0.15214,NaN,NaN,NaN,NaN
0.20787,NaN,NaN,0.40439,NaN,NaN,NaN,NaN,0.31271,NaN,NaN,NaN,NaN
0.23268,NaN,NaN,0.44388,NaN,NaN,NaN,NaN,0.40811,NaN,NaN,NaN,NaN
0.25749,NaN,NaN,0.48338,NaN,NaN,NaN,NaN,0.45444,NaN,NaN,NaN,NaN
0.2823,NaN,NaN,0.70897,NaN,NaN,NaN,NaN,0.50671,NaN,NaN,NaN,NaN
0.30712,NaN,NaN,0.77848,NaN,NaN,NaN,NaN,0.74055,NaN,NaN,NaN,NaN
0.33193,NaN,NaN,0.82045,NaN,NaN,NaN,NaN,0.80537,NaN,NaN,NaN,NaN
0.35674,NaN,NaN,0.85006,NaN,NaN,NaN,NaN,0.83296,NaN,NaN,NaN,NaN
0.38155,NaN,NaN,0.87968,NaN,NaN,NaN,NaN,0.86054,NaN,NaN,NaN,NaN
0.40637,NaN,NaN,0.90036,NaN,NaN,NaN,NaN,0.88813,NaN,NaN,NaN,NaN
0.43118,NaN,NaN,0.90152,NaN,NaN,NaN,NaN,0.90058,NaN,NaN,NaN,NaN
0.45599,NaN,NaN,0.90267,NaN,NaN,NaN,NaN,0.90159,NaN,NaN,NaN,NaN
0.4808,NaN,NaN,0.90382,NaN,NaN,NaN,NaN,0.9026,NaN,NaN,NaN,NaN
0.50562,NaN,NaN,0.90498,NaN,NaN,NaN,NaN,0.90362,NaN,NaN,NaN,NaN
0.53043,NaN,NaN,0.90613,NaN,NaN,NaN,NaN,0.90463,NaN,NaN,NaN,NaN
0.55524,NaN,NaN,0.90728,NaN,NaN,NaN,NaN,0.90564,NaN,NaN,NaN,NaN
0.58005,NaN,NaN,0.90844,NaN,NaN,NaN,NaN,0.90665,NaN,NaN,NaN,NaN
0.60487,NaN,NaN,0.90959,NaN,NaN,NaN,NaN,0.90767,NaN,NaN,NaN,NaN
0.62968,NaN,NaN,0.91074,NaN,NaN,NaN,NaN,0.90868,NaN,NaN,NaN,NaN
0.65449,NaN,NaN,0.9119,NaN,NaN,NaN,NaN,0.90969,NaN,NaN,NaN,NaN
0.6793,NaN,NaN,0.91305,NaN,NaN,NaN,NaN,0.9107,NaN,NaN,NaN,NaN
0.70412,NaN,NaN,0.9142,NaN,NaN,NaN,NaN,0.91172,NaN,NaN,NaN,NaN
0.72893,NaN,NaN,0.91536,NaN,NaN,NaN,NaN,0.91273,NaN,NaN,NaN,NaN
0.75374,NaN,NaN,0.91651,NaN,NaN,NaN,NaN,0.91374,NaN,NaN,NaN,NaN
0.77855,NaN,NaN,0.91766,NaN,NaN,NaN,NaN,0.91475,NaN,NaN,NaN,NaN
0.80337,NaN,NaN,0.91882,NaN,NaN,NaN,NaN,0.91577,NaN,NaN,NaN,NaN
0.82085,NaN,0,0.91963,NaN,NaN,NaN,NaN,0.91648,NaN,NaN,NaN,NaN
0.82818,NaN,0.2059,0.91997,NaN,NaN,NaN,NaN,0.91678,NaN,NaN,NaN,NaN
0.85299,NaN,0.23982,0.92112,NaN,NaN,NaN,NaN,0.91779,NaN,NaN,NaN,NaN
0.87075,NaN,0.26411,0.92195,NaN,NaN,NaN,0,0.91852,NaN,NaN,NaN,NaN
0.8778,NaN,0.27375,0.92228,NaN,NaN,NaN,0.083847,0.91881,NaN,NaN,NaN,NaN
0.90262,NaN,0.31235,0.92343,NaN,NaN,NaN,0.23836,0.91982,NaN,NaN,NaN,NaN
0.92743,NaN,0.36698,0.92458,NaN,NaN,NaN,0.30035,0.92083,NaN,NaN,NaN,NaN
0.95224,NaN,0.50308,0.92574,NaN,NaN,NaN,0.31409,0.92184,NaN,NaN,NaN,NaN
0.97705,NaN,0.52555,0.92689,NaN,NaN,NaN,0.32783,0.92286,NaN,NaN,NaN,NaN
1.0019,NaN,0.54803,0.92804,NaN,NaN,NaN,0.34157,0.92387,NaN,NaN,NaN,NaN
1.0267,NaN,0.5705,0.9292,NaN,NaN,NaN,0.3553,0.92488,NaN,NaN,NaN,NaN
1.0515,NaN,0.59297,0.93035,NaN,NaN,NaN,0.36904,0.92589,NaN,NaN,NaN,NaN
1.0763,NaN,0.63271,0.9315,NaN,NaN,NaN,0.38278,0.92691,NaN,NaN,NaN,NaN
1.1011,NaN,0.68028,0.93266,NaN,NaN,NaN,0.39651,0.92792,NaN,NaN,NaN,NaN
1.1259,NaN,0.70549,0.93381,NaN,NaN,NaN,0.62166,0.92893,NaN,NaN,NaN,NaN
1.1351,NaN,0.70895,0.93424,0,NaN,NaN,0.64332,0.92931,NaN,NaN,NaN,NaN
1.1507,NaN,0.71486,0.93496,0.016876,NaN,NaN,0.68025,0.92994,NaN,NaN,NaN,NaN
1.1756,NaN,0.72423,0.93612,0.043655,NaN,NaN,0.70603,0.93096,NaN,NaN,NaN,NaN
1.2004,NaN,0.7336,0.93727,0.070434,NaN,NaN,0.71514,0.93197,NaN,NaN,NaN,NaN
1.2252,NaN,0.74298,0.93842,0.097212,NaN,NaN,0.72424,0.93298,NaN,NaN,NaN,NaN
1.25,NaN,0.75235,0.93958,0.12399,NaN,NaN,0.73335,0.934,NaN,NaN,NaN,NaN
1.2748,NaN,0.76172,0.94073,0.15077,NaN,NaN,0.74245,0.93501,NaN,NaN,NaN,NaN
1.2996,NaN,0.77109,0.94188,0.17755,NaN,NaN,0.75155,0.93602,NaN,NaN,NaN,NaN
1.3244,NaN,0.78046,0.94304,0.20657,NaN,NaN,0.76066,0.93703,NaN,NaN,NaN,NaN
1.3492,NaN,0.78984,0.94419,0.24724,NaN,NaN,0.76976,0.93805,NaN,NaN,NaN,NaN
1.3741,NaN,0.79921,0.94534,0.28791,NaN,NaN,0.77886,0.93906,NaN,NaN,NaN,NaN
1.3989,NaN,0.80701,0.9465,0.34991,NaN,NaN,0.78797,0.94007,NaN,NaN,NaN,NaN
1.4237,NaN,0.81467,0.94765,0.40257,NaN,NaN,0.79707,0.94108,NaN,NaN,NaN,NaN
1.4485,NaN,0.82233,0.9488,0.41129,NaN,NaN,0.80484,0.9421,NaN,NaN,NaN,NaN
1.4733,NaN,0.82998,0.94996,0.42001,NaN,NaN,0.81198,0.94311,NaN,NaN,NaN,NaN
1.4981,NaN,0.83764,0.95111,0.42874,NaN,NaN,0.81912,0.94412,NaN,NaN,NaN,NaN
1.5229,NaN,0.8453,0.95226,0.43746,NaN,NaN,0.82625,0.94513,NaN,NaN,NaN,NaN
1.5477,NaN,0.85296,0.95342,0.44618,NaN,NaN,0.83339,0.94615,NaN,NaN,NaN,NaN
1.5726,NaN,0.86061,0.95457,0.4549,NaN,NaN,0.84053,0.94716,NaN,NaN,NaN,NaN
1.5974,NaN,0.86827,0.95572,0.46362,NaN,NaN,0.84767,0.94817,NaN,NaN,NaN,NaN
1.6222,NaN,0.87593,0.95688,0.47234,NaN,NaN,0.85481,0.94919,NaN,NaN,NaN,NaN
1.6353,NaN,0.87999,0.95749,0.47697,NaN,NaN,0.85859,0.94972,0,NaN,NaN,NaN
1.647,NaN,0.88358,0.95803,0.48106,NaN,NaN,0.86195,0.9502,0.023562,NaN,NaN,NaN
1.6718,NaN,0.89124,0.95918,0.48979,NaN,NaN,0.86909,0.95121,0.07369,NaN,NaN,NaN
1.6966,NaN,0.8989,0.96034,0.49851,NaN,NaN,0.87622,0.95222,0.12382,NaN,NaN,NaN
1.7214,NaN,0.91038,0.96149,0.50607,NaN,NaN,0.88336,0.95324,0.17395,NaN,NaN,NaN
1.7462,NaN,0.92249,0.96264,0.5134,NaN,NaN,0.8905,0.95425,0.22505,NaN,NaN,NaN
1.7711,NaN,0.93461,0.9638,0.52073,NaN,NaN,0.89764,0.95526,0.2772,NaN,NaN,NaN
1.7959,NaN,0.94673,0.96495,0.52806,NaN,NaN,0.90543,0.95627,0.30728,NaN,NaN,NaN
1.8207,NaN,0.95885,0.96611,0.53539,NaN,NaN,0.91355,0.95729,0.32022,NaN,NaN,NaN
1.8455,NaN,0.97097,0.96726,0.54271,NaN,NaN,0.92168,0.9583,0.33316,NaN,NaN,NaN
1.8703,NaN,0.98308,0.96841,0.55004,NaN,NaN,0.9298,0.95931,0.3461,NaN,NaN,NaN
1.8951,NaN,0.9952,0.96957,0.55737,NaN,NaN,0.93792,0.96032,0.35904,NaN,NaN,NaN
1.9049,NaN,1,0.97002,0.56027,NaN,NaN,0.94113,0.96073,0.36416,NaN,NaN,NaN
1.9199,NaN,NaN,0.97072,0.5647,NaN,NaN,0.94604,0.96134,0.37197,NaN,NaN,NaN
1.9447,NaN,NaN,0.97187,0.57203,NaN,NaN,0.95416,0.96235,0.38491,NaN,NaN,NaN
1.9696,NaN,NaN,0.97303,0.57935,NaN,NaN,0.96228,0.96336,0.39785,NaN,NaN,NaN
1.9944,NaN,NaN,0.97418,0.58668,NaN,NaN,0.9704,0.96438,0.50048,NaN,NaN,NaN
2.0192,NaN,NaN,0.97533,0.59401,NaN,NaN,0.97852,0.96539,0.50829,NaN,NaN,NaN
2.044,NaN,NaN,0.97649,0.60189,NaN,NaN,0.98664,0.9664,0.5161,NaN,NaN,NaN
2.0688,NaN,NaN,0.97764,0.61225,NaN,NaN,0.99476,0.96741,0.5239,NaN,NaN,NaN
2.0848,NaN,NaN,0.97838,0.61893,NaN,NaN,1,0.96807,0.52894,NaN,NaN,NaN
2.0936,NaN,NaN,0.97879,0.6226,NaN,NaN,NaN,0.96843,0.53171,NaN,NaN,NaN
2.1184,NaN,NaN,0.97995,0.63296,NaN,NaN,NaN,0.96944,0.53952,NaN,NaN,NaN
2.1432,NaN,NaN,0.9811,0.64331,NaN,NaN,NaN,0.97045,0.54733,NaN,NaN,NaN
2.1681,NaN,NaN,0.98225,0.65367,NaN,NaN,NaN,0.97146,0.55514,NaN,NaN,NaN
2.1929,NaN,NaN,0.98341,0.66402,NaN,NaN,NaN,0.97248,0.56295,NaN,NaN,NaN
2.2177,NaN,NaN,0.98456,0.67438,NaN,NaN,NaN,0.97349,0.57076,NaN,NaN,NaN
2.2425,NaN,NaN,0.98571,0.68473,NaN,NaN,NaN,0.9745,0.57857,NaN,NaN,NaN
2.2589,NaN,NaN,0.98647,0.69156,0,NaN,NaN,0.97517,0.58371,NaN,NaN,NaN
2.2589,NaN,NaN,0.98647,0.69156,1,NaN,NaN,0.97517,0.58371,NaN,NaN,NaN
2.2673,NaN,NaN,0.98687,0.69509,NaN,NaN,NaN,0.97551,0.58637,NaN,NaN,NaN
2.2921,NaN,NaN,0.98802,0.70159,NaN,NaN,NaN,0.97653,0.59418,NaN,NaN,NaN
2.3169,NaN,NaN,0.98917,0.7046,NaN,NaN,NaN,0.97754,0.60226,NaN,NaN,NaN
2.3417,NaN,NaN,0.99033,0.70762,NaN,NaN,NaN,0.97855,0.61113,NaN,NaN,NaN
2.3666,NaN,NaN,0.99148,0.71064,NaN,NaN,NaN,0.97957,0.61999,NaN,NaN,NaN
2.3914,NaN,NaN,0.99263,0.71365,NaN,NaN,NaN,0.98058,0.62886,NaN,NaN,NaN
2.4162,NaN,NaN,0.99379,0.71667,NaN,NaN,NaN,0.98159,0.63772,NaN,NaN,NaN
2.441,NaN,NaN,0.99494,0.71969,NaN,NaN,NaN,0.9826,0.64659,NaN,NaN,NaN
2.4503,NaN,NaN,0.99537,0.72083,NaN,NaN,NaN,0.98298,0.64993,0,NaN,NaN
2.4658,NaN,NaN,0.99609,0.72271,NaN,NaN,NaN,0.98362,0.65546,0.041381,NaN,NaN
2.4906,NaN,NaN,0.99725,0.72572,NaN,NaN,NaN,0.98463,0.66432,0.10779,NaN,NaN
2.5154,NaN,NaN,0.9984,0.72874,NaN,NaN,NaN,0.98564,0.67319,0.17419,NaN,NaN
2.5402,NaN,NaN,0.99955,0.73176,NaN,NaN,NaN,0.98665,0.68205,0.38312,NaN,NaN
2.5499,NaN,NaN,1,0.73292,NaN,NaN,NaN,0.98705,0.68549,0.42138,NaN,NaN
2.5651,NaN,NaN,NaN,0.73477,NaN,NaN,NaN,0.98767,0.69092,0.46525,NaN,NaN
2.5899,NaN,NaN,NaN,0.73779,NaN,NaN,NaN,0.98868,0.69978,0.58391,NaN,NaN
2.6147,NaN,NaN,NaN,0.74081,NaN,NaN,NaN,0.98969,0.7027,0.76648,NaN,NaN
2.6395,NaN,NaN,NaN,0.74382,NaN,NaN,NaN,0.9907,0.70547,0.84889,NaN,NaN
2.6643,NaN,NaN,NaN,0.74684,NaN,NaN,NaN,0.99172,0.70824,0.90614,NaN,NaN
2.6891,NaN,NaN,NaN,0.74986,NaN,NaN,NaN,0.99273,0.71102,0.92254,NaN,NaN
2.7139,NaN,NaN,NaN,0.75287,NaN,NaN,NaN,0.99374,0.71379,0.93893,NaN,NaN
2.7387,NaN,NaN,NaN,0.75589,NaN,NaN,NaN,0.99476,0.71656,0.95532,NaN,NaN
2.7636,NaN,NaN,NaN,0.75891,NaN,NaN,NaN,0.99577,0.71933,0.97171,NaN,NaN
2.7884,NaN,NaN,NaN,0.76193,NaN,NaN,NaN,0.99678,0.7221,0.98811,NaN,NaN
2.8064,NaN,NaN,NaN,0.76411,NaN,NaN,NaN,0.99752,0.72411,1,NaN,NaN
2.8132,NaN,NaN,NaN,0.76494,NaN,NaN,NaN,0.99779,0.72487,NaN,NaN,NaN
2.838,NaN,NaN,NaN,0.76796,NaN,NaN,NaN,0.99881,0.72764,NaN,NaN,NaN
2.8628,NaN,NaN,NaN,0.77098,NaN,NaN,NaN,0.99982,0.73041,NaN,NaN,NaN
2.8673,NaN,NaN,NaN,0.77152,NaN,NaN,NaN,1,0.73091,NaN,NaN,NaN
2.8876,NaN,NaN,NaN,0.77399,NaN,NaN,NaN,NaN,0.73318,NaN,NaN,NaN
2.9124,NaN,NaN,NaN,0.77701,NaN,NaN,NaN,NaN,0.73595,NaN,NaN,NaN
2.9372,NaN,NaN,NaN,0.78003,NaN,NaN,NaN,NaN,0.73872,NaN,NaN,NaN
2.9621,NaN,NaN,NaN,0.78304,NaN,NaN,NaN,NaN,0.74149,NaN,NaN,NaN
2.9869,NaN,NaN,NaN,0.78606,NaN,NaN,NaN,NaN,0.74426,NaN,NaN,NaN
3.0117,NaN,NaN,NaN,0.78908,NaN,NaN,NaN,NaN,0.74704,NaN,NaN,NaN
3.0365,NaN,NaN,NaN,0.7921,NaN,NaN,NaN,NaN,0.74981,NaN,NaN,NaN
3.0613,NaN,NaN,NaN,0.79511,NaN,NaN,NaN,NaN,0.75258,NaN,NaN,NaN
3.0861,NaN,NaN,NaN,0.79813,NaN,NaN,NaN,NaN,0.75535,NaN,NaN,NaN
3.1109,NaN,NaN,NaN,0.8051,NaN,NaN,NaN,NaN,0.75812,NaN,NaN,NaN
3.1357,NaN,NaN,NaN,0.81853,NaN,NaN,NaN,NaN,0.76089,NaN,NaN,NaN
3.1606,NaN,NaN,NaN,0.83195,NaN,NaN,NaN,NaN,0.76366,NaN,NaN,NaN
3.1854,NaN,NaN,NaN,0.84537,NaN,NaN,NaN,NaN,0.76643,NaN,NaN,NaN
3.2102,NaN,NaN,NaN,0.8588,NaN,NaN,NaN,NaN,0.7692,NaN,NaN,NaN
3.235,NaN,NaN,NaN,0.87222,NaN,NaN,NaN,NaN,0.77197,NaN,NaN,NaN
3.2598,NaN,NaN,NaN,0.88565,NaN,NaN,NaN,NaN,0.77474,NaN,NaN,NaN
3.2846,NaN,NaN,NaN,0.89907,NaN,NaN,NaN,NaN,0.77751,NaN,NaN,NaN
3.3094,NaN,NaN,NaN,0.9118,NaN,NaN,NaN,NaN,0.78028,NaN,NaN,NaN
3.3342,NaN,NaN,NaN,0.92448,NaN,NaN,NaN,NaN,0.78306,NaN,NaN,NaN
3.3591,NaN,NaN,NaN,0.93716,NaN,NaN,NaN,NaN,0.78583,NaN,NaN,NaN
3.3839,NaN,NaN,NaN,0.94984,NaN,NaN,NaN,NaN,0.7886,NaN,NaN,NaN
3.4087,NaN,NaN,NaN,0.96251,NaN,NaN,NaN,NaN,0.79137,NaN,NaN,NaN
3.4335,NaN,NaN,NaN,0.97519,NaN,NaN,NaN,NaN,0.79414,NaN,NaN,NaN
3.4583,NaN,NaN,NaN,0.98787,NaN,NaN,NaN,NaN,0.79691,NaN,NaN,NaN
3.482,NaN,NaN,NaN,1,NaN,NaN,NaN,NaN,0.79956,NaN,NaN,NaN
3.4831,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.79968,NaN,NaN,NaN
3.5079,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.80405,NaN,NaN,NaN
3.5327,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.80862,NaN,NaN,NaN
3.5576,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.8132,NaN,NaN,NaN
3.5824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.81777,NaN,NaN,NaN
3.6072,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.82235,NaN,NaN,NaN
3.632,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.82693,NaN,NaN,NaN
3.6568,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.8315,NaN,NaN,NaN
3.6816,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.83608,NaN,NaN,NaN
3.7064,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.84065,NaN,NaN,NaN
3.7312,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.84523,NaN,NaN,NaN
3.7561,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.8498,NaN,NaN,NaN
3.7809,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.85438,NaN,NaN,NaN
3.8057,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.85896,NaN,NaN,NaN
3.8305,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.86353,NaN,NaN,NaN
3.8553,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.86811,NaN,NaN,NaN
3.8801,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.87268,NaN,NaN,NaN
3.9049,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.87726,NaN,NaN,NaN
3.9065,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.87755,NaN,0,NaN
3.9297,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.88183,NaN,0.051539,NaN
3.9546,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.88641,NaN,0.10664,NaN
3.9794,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.89099,NaN,0.16175,NaN
4.0042,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.89556,NaN,0.20252,NaN
4.029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.90078,NaN,0.21074,NaN
4.0538,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.9268,NaN,0.21897,NaN
4.0786,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.95282,NaN,0.2272,NaN
4.1034,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.97884,NaN,0.23543,NaN
4.1236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1,NaN,0.24212,NaN
4.1282,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.24366,NaN
4.1531,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.25188,NaN
4.1779,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.26011,NaN
4.2027,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.26834,NaN
4.2275,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.27657,NaN
4.2523,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.2848,NaN
4.2771,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.29302,NaN
4.3019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.30241,NaN
4.3267,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.31827,NaN
4.3516,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.33413,NaN
4.3764,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.34999,NaN
4.4012,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.36585,NaN
4.426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.38171,NaN
4.4508,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.39757,NaN
4.4756,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.40736,NaN
4.5004,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.41605,NaN
4.5252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.42473,NaN
4.5501,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.43342,NaN
4.5749,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.44211,NaN
4.5997,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.4508,NaN
4.6245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.45949,NaN
4.6493,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.46818,NaN
4.6741,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.47687,NaN
4.6989,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.48555,NaN
4.7237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.49424,NaN
4.7486,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.50893,NaN
4.7734,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.53539,NaN
4.7982,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.56185,NaN
4.823,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.58831,NaN
4.8478,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.63845,NaN
4.8726,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.70084,NaN
4.8974,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.70868,NaN
4.9222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.71652,NaN
4.9471,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.72436,NaN
4.9719,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.7322,NaN
4.9967,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.74004,NaN
5.0215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.74789,NaN
5.0463,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.75573,NaN
5.0711,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.76357,NaN
5.0959,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.77141,NaN
5.1207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.77925,NaN
5.1456,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.78709,NaN
5.1704,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.79494,NaN
5.1952,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.80404,NaN
5.22,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.81543,NaN
5.2448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.82683,NaN
5.2696,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.83823,NaN
5.2944,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.84963,NaN
5.3192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.86102,NaN
5.3441,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.87242,NaN
5.3689,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.88382,NaN
5.3937,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.89521,NaN
5.4185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.97116,NaN
5.4243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1,NaN
5.4433,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.4681,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.4929,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.5177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.5426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.5674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.5922,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.617,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.6418,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.6666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.6914,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.7162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.7411,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.7659,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.7907,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.8155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.8403,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.8651,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.8899,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.9147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.9396,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.9644,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
5.9892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.014,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.0388,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.0636,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.0884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.1132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.1381,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.1629,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.1877,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.2125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
6.2208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0
6.2373,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.23449
6.2621,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.29547
6.2869,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,0.53464
6.3117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1
6.3117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,1


==> figures/rate_region_uplink.csv <==
2.3949,0,0,9.4632,0.29429,0,0,1.0646,0,0.01561,0,0.0066662,6.6908,0,0,11.051,2.79,0,0,2.113,0,5.4206,0,1.9313,11.709,0,0,11.338,7.0785,0,0,1.9856,0,1.0035,0,0.36052,13.316,0,0,14.13,6.0282,0,0,3.5016,0,5.2087,0,2.4364
2.3902,0.50591,4.3125,9.4632,0.28702,0.80286,0.0078657,1.0618,0.001517,0.015597,0.00065304,0.0066621,6.6455,5.5563,5.543,11.051,2.7603,3.2326,0.22598,2.1113,0.037153,5.4136,0.024488,1.9301,11.698,9.9107,6.8543,11.338,7.0605,1.6322,1.526,1.982,2.5459,1.003,1.4564,0.36005,13.312,13.274,8.4072,14.13,6.0031,2.9123,0.45428,3.4974,1.8109,5.2053,0.4246,2.4347
2.3808,0.83269,5.2757,9.4632,0.27815,1.1222,0.015507,1.0591,0.0030266,0.015585,0.0013039,0.0066581,6.5749,8.061,6.5274,11.051,2.7306,4.2964,0.39347,2.1097,0.072752,5.4066,0.04459,1.9288,11.698,9.9107,7.8481,11.338,7.0365,2.4713,1.9027,1.9804,3.4034,1.0025,1.8275,0.3598,13.312,13.274,9.4051,14.13,5.9766,3.8393,0.78496,3.4933,2.5747,5.2019,0.73859,2.4331
2.3701,1.0627,5.8482,9.4632,0.27121,1.2695,0.022934,1.0565,0.0045287,0.015572,0.0019527,0.0066541,6.5484,8.6169,7.1072,11.051,2.7111,4.7038,0.52371,2.1081,0.1069,5.3996,0.061398,1.9276,11.698,9.9107,8.4309,11.338,7.0147,2.916,2.0958,1.9794,3.9287,1.0021,2.02,0.35962,13.312,13.274,9.9894,14.13,5.9512,4.3576,1.0428,3.4893,3.0615,5.1985,0.98572,2.4314
2.355,1.2823,6.257,9.4632,0.26737,1.3255,0.030156,1.054,0.0060236,0.01556,0.0025993,0.0066501,6.5368,8.7878,7.5196,11.051,2.7035,4.8182,0.62851,2.1065,0.13971,5.3927,0.075668,1.9264,11.698,9.9107,8.8449,11.338,6.9945,3.2079,2.2188,1.9787,4.3063,1.0016,2.1434,0.35947,13.312,13.274,10.404,14.13,5.9269,4.7084,1.2526,3.4854,3.4175,5.1952,1.1881,2.4299
2.3288,1.581,6.5751,9.4632,0.26458,1.3559,0.03718,1.0515,0.0075112,0.015548,0.0032438,0.0066461,6.5219,8.9509,7.8399,11.051,2.7024,4.8306,0.71506,2.1049,0.17124,5.3858,0.087942,1.9252,11.698,9.9107,9.1662,11.338,6.9756,3.4201,2.3061,1.9781,4.6001,1.0012,2.2314,0.35933,13.312,13.274,10.726,14.13,5.9035,4.9702,1.4286,3.4816,3.697,5.1919,1.3586,2.4283
2.3041,1.8029,6.8356,9.4632,0.26246,1.3748,0.044015,1.049,0.0089915,0.015535,0.0038862,0.0066421,6.508,9.0779,8.1019,11.051,2.7022,4.833,0.788,2.1033,0.20159,5.379,0.098617,1.924,11.698,9.9107,9.4288,11.338,6.9579,3.5817,2.3723,1.9776,4.8398,1.0007,2.2983,0.35921,13.312,13.274,10.989,14.13,5.8815,5.1709,1.5794,3.4778,3.9263,5.1885,1.5052,2.4268
2.2844,1.9559,7.0562,9.4632,0.26217,1.377,0.050669,1.0467,0.010465,0.015523,0.0045264,0.0066381,6.508,9.0779,8.3236,11.051,2.7022,4.833,0.85049,2.1017,0.23083,5.3722,0.10799,1.9229,11.698,9.9107,9.6509,11.338,6.9425,3.7004,2.4249,1.9771,5.0417,1.0003,2.3516,0.3591,13.312,13.274,11.211,14.13,5.862,5.3218,1.7109,3.4741,4.1201,5.1852,1.6333,2.4253
2.2664,2.0765,7.2475,9.4632,0.26189,1.3788,0.057149,1.0443,0.011931,0.01551,0.0051646,0.0066341,6.503,9.1116,8.5156,11.051,2.7022,4.833,0.90477,2.1002,0.25902,5.3655,0.11629,1.9217,11.698,9.9107,9.8433,11.338,6.931,3.7777,2.468,1.9767,5.2157,0.99984,2.3952,0.35899,13.312,13.274,11.404,14.13,5.845,5.4356,1.8269,3.4705,4.2875,5.1819,1.7466,2.4238
2.2468,2.1901,7.4164,9.4632,0.2611,1.3836,0.063462,1.0421,0.01339,0.015498,0.0058008,0.0066301,6.503,9.1116,8.6851,11.051,2.7022,4.833,0.95246,2.0987,0.28622,5.3588,0.12369,1.9205,11.698,9.9107,10.013,11.338,6.9242,3.8178,2.5043,1.9764,5.3682,0.99939,2.4319,0.35888,13.312,13.274,11.573,14.13,5.83,5.5236,1.9306,3.4669,4.4346,5.1787,1.8479,2.4223
2.22,2.3323,7.5675,9.4632,0.25961,1.3912,0.069614,1.0398,0.014842,0.015486,0.0064348,0.0066261,6.503,9.1116,8.8368,11.051,2.7022,4.833,0.99476,2.0972,0.31249,5.3521,0.13034,1.9193,11.698,9.9107,10.165,11.338,6.9217,3.8309,2.5353,1.9761,5.5038,0.99894,2.4632,0.35878,13.312,13.274,11.725,14.13,5.8179,5.5871,2.0239,3.4634,4.5655,5.1754,1.9393,2.4209
2.2024,2.4166,7.7044,9.4632,0.25899,1.3941,0.075611,1.0377,0.016287,0.015473,0.0070668,0.0066221,6.503,9.1116,8.974,11.051,2.7022,4.833,1.0326,2.0957,0.33787,5.3455,0.13635,1.9182,11.698,9.9107,10.302,11.338,6.9213,3.833,2.5623,1.9757,5.6256,0.99849,2.4905,0.35868,13.312,13.274,11.863,14.13,5.8083,5.6326,2.1086,3.4599,4.6832,5.1721,2.0224,2.4195
2.1758,2.5316,7.8293,9.4632,0.25836,1.3969,0.081459,1.0355,0.017725,0.015461,0.0076967,0.0066182,6.503,9.1116,9.0993,11.051,2.7022,4.833,1.0667,2.0942,0.36243,5.339,0.1418,1.9171,11.698,9.9107,10.428,11.338,6.9212,3.8333,2.5861,1.9754,5.736,0.99805,2.5145,0.35859,13.312,13.274,11.988,14.13,5.8016,5.6615,2.186,3.4565,4.79,5.1689,2.0983,2.4181
2.156,2.6089,7.9443,9.4632,0.25836,1.3969,0.087164,1.0335,0.019156,0.015449,0.0083246,0.0066142,6.503,9.1116,9.2146,11.051,2.7022,4.833,1.0977,2.0928,0.3862,5.3324,0.14678,1.9159,11.698,9.9107,10.543,11.338,6.9212,3.8333,2.6073,1.9752,5.8369,0.9976,2.5358,0.35849,13.312,13.274,12.104,14.13,5.7969,5.6801,2.2571,3.4532,4.8876,5.1657,2.1681,2.4167
2.1411,2.6633,8.0508,9.4632,0.25752,1.3999,0.09273,1.0314,0.020581,0.015437,0.0089505,0.0066102,6.503,9.1116,9.3213,11.051,2.7022,4.833,1.126,2.0913,0.40922,5.326,0.15134,1.9148,11.698,9.9107,10.65,11.338,6.9212,3.8333,2.6264,1.9749,5.9296,0.99715,2.555,0.35839,13.312,13.274,12.211,14.13,5.7938,5.6915,2.3227,3.4499,4.9773,5.1625,2.2326,2.4153
2.1306,2.6983,8.15,9.4632,0.25694,1.4019,0.098164,1.0294,0.021998,0.015425,0.0095744,0.0066063,6.503,9.1116,9.4207,11.051,2.7022,4.833,1.1519,2.0899,0.43152,5.3195,0.15554,1.9137,11.698,9.9107,10.75,11.338,6.9212,3.8333,2.6437,1.9746,6.0153,0.9967,2.5723,0.3583,13.312,13.274,12.31,14.13,5.792,5.6977,2.3836,3.4467,5.0603,5.1593,2.2924,2.414
2.1138,2.7513,8.2428,9.4632,0.25668,1.4026,0.10347,1.0275,0.023409,0.015412,0.010196,0.0066023,6.503,9.1116,9.5137,11.051,2.7022,4.833,1.1758,2.0885,0.45315,5.3131,0.15941,1.9125,11.698,9.9107,10.843,11.338,6.9212,3.8333,2.6595,1.9743,6.0948,0.99626,2.588,0.35821,13.312,13.274,12.403,14.13,5.7905,5.7022,2.4403,3.4435,5.1374,5.1561,2.3481,2.4127
2.1034,2.782,8.3299,9.4632,0.25665,1.4027,0.10865,1.0255,0.024814,0.0154,0.010816,0.0065984,6.503,9.1116,9.601,11.051,2.7022,4.833,1.1979,2.0871,0.47414,5.3068,0.163,1.9114,11.698,9.9107,10.93,11.338,6.9212,3.8333,2.6739,1.9741,6.169,0.99581,2.6025,0.35812,13.312,13.274,12.491,14.13,5.7898,5.7045,2.4932,3.4404,5.2093,5.1529,2.4002,2.4113
2.0783,2.8511,8.4122,9.4632,0.25632,1.4036,0.11371,1.0237,0.026211,0.015388,0.011434,0.0065944,6.503,9.1116,9.6834,11.051,2.7022,4.833,1.2184,2.0857,0.49451,5.3004,0.16634,1.9103,11.698,9.9107,11.012,11.338,6.9212,3.8333,2.6873,1.9738,6.2384,0.99536,2.6158,0.35803,13.312,13.274,12.573,14.13,5.7895,5.7052,2.5428,3.4373,5.2766,5.1498,2.4491,2.4101
2.0783,2.8511,8.4899,9.4632,0.25604,1.4043,0.11866,1.0218,0.027602,0.015376,0.01205,0.0065905,6.503,9.1116,9.7613,11.051,2.7022,4.833,1.2376,2.0843,0.5143,5.2942,0.16945,1.9092,11.698,9.9107,11.09,11.338,6.9212,3.8333,2.6997,1.9736,6.3036,0.99492,2.628,0.35794,13.312,13.274,12.651,14.13,5.7895,5.7053,2.5895,3.4343,5.3398,5.1466,2.495,2.4088
2.0527,2.9145,8.5637,9.4632,0.25514,1.4065,0.1235,1.02,0.028987,0.015364,0.012664,0.0065866,6.503,9.1116,9.8352,11.051,2.7022,4.833,1.2555,2.083,0.53354,5.2879,0.17236,1.9081,11.698,9.9107,11.164,11.338,6.9212,3.8333,2.7113,1.9734,6.365,0.99447,2.6395,0.35785,13.312,13.274,12.725,14.13,5.7895,5.7053,2.6335,3.4313,5.3993,5.1435,2.5382,2.4075
2.0214,2.9875,8.6339,9.4632,0.2551,1.4067,0.12822,1.0182,0.030365,0.015352,0.013276,0.0065826,6.503,9.1116,9.9055,11.051,2.7022,4.833,1.2723,2.0816,0.55224,5.2817,0.17509,1.9071,11.698,9.9107,11.235,11.338,6.9212,3.8333,2.7221,1.9731,6.423,0.99403,2.6501,0.35776,13.312,13.274,12.796,14.13,5.7895,5.7053,2.675,3.4283,5.4556,5.1404,2.5791,2.4063
2.0152,3.0015,8.7009,9.4632,0.2551,1.4067,0.13285,1.0165,0.031737,0.01534,0.013886,0.0065787,6.503,9.1116,9.9726,11.051,2.7022,4.833,1.2881,2.0803,0.57043,5.2755,0.17765,1.906,11.698,9.9107,11.302,11.338,6.9212,3.8333,2.7322,1.9729,6.4779,0.99359,2.6601,0.35767,13.312,13.274,12.863,14.13,5.7895,5.7053,2.7143,3.4254,5.5089,5.1373,2.6179,2.4051
1.9985,3.0362,8.7649,9.4632,0.25451,1.4079,0.13737,1.0148,0.033102,0.015328,0.014494,0.0065748,6.503,9.1116,10.037,11.051,2.7022,4.833,1.303,2.079,0.58813,5.2694,0.18005,1.9049,11.698,9.9107,11.366,11.338,6.9212,3.8333,2.7417,1.9727,6.5299,0.99314,2.6694,0.35758,13.312,13.274,12.927,14.13,5.7895,5.7053,2.7517,3.4226,5.5594,5.1342,2.6546,2.4038
1.9941,3.0452,8.8261,9.4632,0.2545,1.4079,0.1418,1.0131,0.034461,0.015316,0.0151,0.0065709,6.503,9.1116,10.098,11.051,2.7022,4.833,1.3171,2.0776,0.60536,5.2633,0.18233,1.9038,11.698,9.9107,11.427,11.338,6.9212,3.8333,2.7508,1.9724,6.5794,0.9927,2.6782,0.3575,13.312,13.274,12.988,14.13,5.7895,5.7053,2.7871,3.4198,5.6075,5.1311,2.6895,2.4027
1.9707,3.0895,8.8849,9.4632,0.25447,1.408,0.14613,1.0115,0.035814,0.015303,0.015704,0.006567,6.503,9.1116,10.157,11.051,2.7022,4.833,1.3305,2.0763,0.62215,5.2573,0.18447,1.9028,11.698,9.9107,11.486,11.338,6.9212,3.8333,2.7593,1.9722,6.6265,0.99226,2.6865,0.35741,13.312,13.274,13.047,14.13,5.7895,5.7053,2.8209,3.417,5.6533,5.1281,2.7228,2.4015
1.9658,3.0983,8.9414,9.4632,0.25335,1.41,0.15037,1.0099,0.03716,0.015291,0.016306,0.0065631,6.503,9.1116,10.213,11.051,2.7022,4.833,1.3431,2.075,0.63851,5.2512,0.18651,1.9017,11.698,9.9107,11.543,11.338,6.9212,3.8333,2.7674,1.972,6.6715,0.99181,2.6944,0.35732,13.312,13.274,13.104,14.13,5.7895,5.7053,2.8531,3.4142,5.6971,5.125,2.7545,2.4003
1.9658,3.0983,8.9957,9.4632,0.25111,1.4139,0.15452,1.0083,0.0385,0.01528,0.016907,0.0065591,6.503,9.1116,10.268,11.051,2.7022,4.833,1.3552,2.0737,0.65446,5.2452,0.18843,1.9007,11.698,9.9107,11.597,11.338,6.9212,3.8333,2.7751,1.9718,6.7145,0.99137,2.7019,0.35723,13.312,13.274,13.158,14.13,5.7895,5.7053,2.8839,3.4115,5.7389,5.122,2.7848,2.3991
1.9487,3.1261,9.0481,9.4632,0.24956,1.4164,0.15859,1.0067,0.039834,0.015268,0.017505,0.0065553,6.503,9.1116,10.32,11.051,2.7022,4.833,1.3667,2.0725,0.67001,5.2393,0.19026,1.8996,11.698,9.9107,11.65,11.338,6.9212,3.8333,2.7824,1.9716,6.7556,0.99093,2.7089,0.35715,13.312,13.274,13.21,14.13,5.7895,5.7053,2.9134,3.4089,5.7789,5.119,2.8138,2.398
1.9487,3.1261,9.0986,9.4632,0.24834,1.4184,0.16257,1.0052,0.041162,0.015256,0.018102,0.0065514,6.503,9.1116,10.371,11.051,2.7022,4.833,1.3776,2.0712,0.68518,5.2334,0.19201,1.8986,11.698,9.9107,11.7,11.338,6.9212,3.8333,2.7895,1.9713,6.795,0.99049,2.7157,0.35706,13.312,13.274,13.261,14.13,5.7895,5.7053,2.9416,3.4062,5.8172,5.1159,2.8416,2.3969
1.9487,3.1261,9.1474,9.4632,0.24819,1.4186,0.16648,1.0037,0.042484,0.015244,0.018697,0.0065475,6.503,9.1116,10.42,11.051,2.7022,4.833,1.3881,2.0699,0.69999,5.2275,0.19366,1.8976,11.698,9.9107,11.749,11.338,6.9212,3.8333,2.7962,1.9711,6.8328,0.99005,2.7222,0.35698,13.312,13.274,13.31,14.13,5.7895,5.7053,2.9687,3.4036,5.8541,5.1129,2.8682,2.3958
1.9438,3.1332,9.1947,9.4632,0.24725,1.4199,0.1703,1.0022,0.0438,0.015232,0.019289,0.0065436,6.503,9.1116,10.467,11.051,2.7022,4.833,1.3981,2.0687,0.71444,5.2216,0.19525,1.8966,11.698,9.9107,11.796,11.338,6.9212,3.8333,2.8026,1.9709,6.8691,0.98961,2.7283,0.35689,13.312,13.274,13.357,14.13,5.7895,5.7053,2.9946,3.401,5.8895,5.11,2.8938,2.3946
1.9438,3.1332,9.2404,9.4632,0.24712,1.4201,0.17405,1.0008,0.04511,0.01522,0.01988,0.0065397,6.503,9.1116,10.513,11.051,2.7022,4.833,1.4077,2.0675,0.72856,5.2158,0.19676,1.8955,11.698,9.9107,11.842,11.338,6.9212,3.8333,2.8088,1.9707,6.9041,0.98917,2.7342,0.35681,13.312,13.274,13.403,14.13,5.7895,5.7053,3.0196,3.3985,5.9235,5.107,2.9184,2.3936
1.9234,3.1602,9.2847,9.4632,0.24605,1.4215,0.17773,0.99933,0.046414,0.015208,0.02047,0.0065358,6.503,9.1116,10.557,11.051,2.7022,4.833,1.4169,2.0662,0.74235,5.2101,0.1982,1.8945,11.698,9.9107,11.887,11.338,6.9212,3.8333,2.8148,1.9705,6.9377,0.98873,2.7399,0.35672,13.312,13.274,13.448,14.13,5.7895,5.7053,3.0437,3.396,5.9563,5.104,2.9421,2.3925
1.8702,3.2275,9.3277,9.4632,0.24462,1.4234,0.18133,0.99793,0.047712,0.015196,0.021057,0.006532,6.503,9.1116,10.6,11.051,2.7022,4.833,1.4258,2.065,0.75582,5.2043,0.19959,1.8935,11.698,9.9107,11.93,11.338,6.9212,3.8333,2.8205,1.9703,6.9701,0.98829,2.7453,0.35664,13.312,13.274,13.491,14.13,5.7895,5.7053,3.0668,3.3935,5.988,5.1011,2.9649,2.3914
1.8365,3.2688,9.3695,9.4632,0.24452,1.4235,0.18487,0.99655,0.049004,0.015184,0.021642,0.0065281,6.503,9.1116,10.642,11.051,2.7022,4.833,1.4343,2.0638,0.76899,5.1986,0.20091,1.8925,11.698,9.9107,11.971,11.338,6.9212,3.8333,2.8261,1.9701,7.0014,0.98785,2.7506,0.35655,13.312,13.274,13.532,14.13,5.7895,5.7053,3.0892,3.3911,6.0185,5.0981,2.9868,2.3903
1.8164,3.2922,9.41,9.4632,0.24416,1.4239,0.18834,0.99519,0.05029,0.015173,0.022226,0.0065243,6.503,9.1116,10.683,11.051,2.7022,4.833,1.4425,2.0626,0.78187,5.1929,0.20219,1.8915,11.698,9.9107,12.012,11.338,6.9212,3.8333,2.8314,1.9699,7.0315,0.98742,2.7556,0.35647,13.312,13.274,13.573,14.13,5.7895,5.7053,3.1108,3.3887,6.048,5.0952,3.008,2.3893
1.816,3.2927,9.4495,9.4632,0.24372,1.4244,0.19174,0.99385,0.05157,0.015161,0.022808,0.0065204,6.503,9.1116,10.722,11.051,2.7022,4.833,1.4504,2.0614,0.79447,5.1872,0.20341,1.8905,11.698,9.9107,12.052,11.338,6.9212,3.8333,2.8366,1.9697,7.0607,0.98698,2.7605,0.35638,13.312,13.274,13.613,14.13,5.7895,5.7053,3.1316,3.3863,6.0766,5.0923,3.0285,2.3883
1.7923,3.3184,9.4879,9.4632,0.24334,1.4248,0.19509,0.99253,0.052845,0.015149,0.023388,0.0065166,6.503,9.1116,10.76,11.051,2.7022,4.833,1.4581,2.0602,0.80679,5.1816,0.20458,1.8895,11.698,9.9107,12.09,11.338,6.9212,3.8333,2.8416,1.9695,7.0889,0.98654,2.7652,0.3563,13.312,13.274,13.651,14.13,5.7895,5.7053,3.1517,3.3839,6.1042,5.0894,3.0483,2.3872
1.7923,3.3184,9.5254,9.4632,0.24192,1.4263,0.19836,0.99123,0.054114,0.015137,0.023966,0.0065127,6.503,9.1116,10.798,11.051,2.7022,4.833,1.4654,2.059,0.81886,5.176,0.20572,1.8886,11.698,9.9107,12.128,11.338,6.9212,3.8333,2.8464,1.9693,7.1162,0.9861,2.7697,0.35621,13.312,13.274,13.689,14.13,5.7895,5.7053,3.1712,3.3816,6.1309,5.0865,3.0675,2.3862
1.7874,3.3233,9.5254,9.4632,0.24109,1.4271,0.19836,0.99123,0.054114,0.015137,0.023966,0.0065127,6.503,9.1116,10.798,11.051,2.7022,4.833,1.4654,2.059,0.81886,5.176,0.20572,1.8886,11.698,9.9107,12.128,11.338,6.9212,3.8333,2.8464,1.9693,7.1162,0.9861,2.7697,0.35621,13.312,13.274,13.689,14.13,5.7895,5.7053,3.1712,3.3816,6.1309,5.0865,3.0675,2.3862
1.7639,3.3461,9.5254,9.4258,0.24103,1.4272,0.19923,0.98079,0.054405,0.014768,0.024175,0.0063616,6.503,9.1116,10.798,11.013,2.7022,4.833,1.4667,2.0512,0.8199,5.1453,0.20583,1.8818,11.698,9.9107,12.128,11.3,6.9212,3.8333,2.8466,1.9637,7.1201,0.97445,2.7699,0.35432,13.312,13.274,13.689,14.092,5.7895,5.7053,3.1736,3.3667,6.1375,5.0611,3.0698,2.3685
1.7371,3.3706,9.5254,9.3874,0.23631,1.4316,0.20011,0.97007,0.054698,0.014397,0.024389,0.0062097,6.503,9.1116,10.798,10.975,2.7022,4.833,1.4681,2.0431,0.82094,5.1136,0.20595,1.8749,11.698,9.9107,12.128,11.262,6.9212,3.8333,2.8468,1.9579,7.124,0.96247,2.7701,0.35234,13.312,13.274,13.689,14.054,5.7895,5.7053,3.1761,3.3514,6.1441,5.0349,3.0722,2.3504
1.7282,3.3786,9.5254,9.3479,0.23359,1.4339,0.20099,0.95907,0.054996,0.014026,0.024607,0.006057,6.503,9.1116,10.798,10.935,2.7022,4.833,1.4695,2.0347,0.82198,5.081,0.20607,1.8676,11.698,9.9107,12.128,11.222,6.9212,3.8333,2.847,1.9519,7.1279,0.95016,2.7703,0.35028,13.312,13.274,13.689,14.014,5.7895,5.7053,3.1785,3.3357,6.1508,5.0077,3.0747,2.3317
1.6722,3.4259,9.5254,9.3074,0.23245,1.4349,0.20188,0.94776,0.055297,0.013654,0.024829,0.0059036,6.503,9.1116,10.798,10.894,2.7022,4.833,1.4708,2.026,0.82303,5.0473,0.20619,1.8601,11.698,9.9107,12.128,11.182,6.9212,3.8333,2.8472,1.9456,7.1318,0.9375,2.7705,0.34813,13.312,13.274,13.689,13.973,5.7895,5.7053,3.181,3.3195,6.1576,4.9796,3.0771,2.3125
1.6224,3.4674,9.5254,9.2656,0.23077,1.4363,0.20278,0.93613,0.055602,0.01328,0.025056,0.0057495,6.503,9.1116,10.798,10.853,2.7022,4.833,1.4723,2.017,0.82408,5.0126,0.20631,1.8522,11.698,9.9107,12.128,11.14,6.9212,3.8333,2.8474,1.939,7.1357,0.92446,2.7707,0.34588,13.312,13.274,13.689,13.932,5.7895,5.7053,3.1835,3.3028,6.1644,4.9504,3.0796,2.2928
1.5998,3.4851,9.5254,9.2226,0.23077,1.4363,0.20368,0.92417,0.05591,0.012906,0.025288,0.0055945,6.503,9.1116,10.798,10.81,2.7022,4.833,1.4737,2.0076,0.82514,4.9767,0.20644,1.844,11.698,9.9107,12.128,11.097,6.9212,3.8333,2.8476,1.932,7.1397,0.91105,2.7709,0.34353,13.312,13.274,13.689,13.889,5.7895,5.7053,3.186,3.2856,6.1713,4.9202,3.0821,2.2725
1.5998,3.4851,9.5254,9.1783,0.2281,1.4383,0.2046,0.91185,0.056222,0.012531,0.025526,0.0054388,6.503,9.1116,10.798,10.765,2.7022,4.833,1.4752,1.9979,0.8262,4.9395,0.20656,1.8355,11.698,9.9107,12.128,11.052,6.9212,3.8333,2.8478,1.9248,7.1437,0.89723,2.7711,0.34107,13.312,13.274,13.689,13.844,5.7895,5.7053,3.1886,3.2678,6.1783,4.8888,3.0846,2.2516
1.5981,3.4863,9.5254,9.1326,0.22711,1.439,0.20552,0.89917,0.056538,0.012155,0.025768,0.0052822,6.503,9.1116,10.798,10.719,2.7022,4.833,1.4767,1.9877,0.82726,4.9011,0.20669,1.8266,11.698,9.9107,12.128,11.007,6.9212,3.8333,2.848,1.9171,7.1476,0.883,2.7713,0.33849,13.312,13.274,13.689,13.798,5.7895,5.7053,3.1912,3.2494,6.1853,4.8561,3.0871,2.23
1.5981,3.4863,9.5254,9.0853,0.22239,1.4423,0.20645,0.88608,0.056858,0.011778,0.026016,0.0051249,6.503,9.1116,10.798,10.672,2.7022,4.833,1.4783,1.9771,0.82832,4.8613,0.20682,1.8172,11.698,9.9107,12.128,10.959,6.9212,3.8333,2.8482,1.9091,7.1516,0.86832,2.7715,0.33578,13.312,13.274,13.689,13.751,5.7895,5.7053,3.1938,3.2303,6.1925,4.8221,3.0897,2.2077
1.5904,3.4915,9.5254,9.0365,0.22037,1.4436,0.20739,0.87259,0.057182,0.0114,0.02627,0.0049668,6.503,9.1116,10.798,10.623,2.7022,4.833,1.4798,1.9661,0.82939,4.82,0.20695,1.8074,11.698,9.9107,12.128,10.91,6.9212,3.8333,2.8484,1.9006,7.1556,0.85318,2.7717,0.33293,13.312,13.274,13.689,13.702,5.7895,5.7053,3.1964,3.2106,6.1996,4.7867,3.0923,2.1847
1.5812,3.4973,9.5254,8.986,0.21814,1.445,0.20834,0.85865,0.057511,0.011021,0.02653,0.0048078,6.503,9.1116,10.798,10.573,2.7022,4.833,1.4814,1.9545,0.83046,4.7771,0.20709,1.7972,11.698,9.9107,12.128,10.86,6.9212,3.8333,2.8486,1.8917,7.1597,0.83755,2.7719,0.32994,13.312,13.274,13.689,13.652,5.7895,5.7053,3.1991,3.1901,6.2069,4.7498,3.095,2.1609
1.5296,3.5284,9.5254,8.9336,0.21445,1.4473,0.2093,0.84424,0.057843,0.010641,0.026796,0.0046481,6.503,9.1116,10.798,10.52,2.7022,4.833,1.4831,1.9424,0.83154,4.7325,0.20722,1.7864,11.698,9.9107,12.128,10.807,6.9212,3.8333,2.8488,1.8822,7.1637,0.82141,2.7721,0.32678,13.312,13.274,13.689,13.599,5.7895,5.7053,3.2018,3.1689,6.2142,4.7113,3.0977,2.1363
1.5084,3.5408,9.5254,8.8793,0.21226,1.4486,0.21026,0.82933,0.05818,0.01026,0.027069,0.0044875,6.503,9.1116,10.798,10.466,2.702,4.8331,1.4848,1.9297,0.83262,4.6861,0.20736,1.7751,11.698,9.9107,12.128,10.753,6.9212,3.8333,2.849,1.8722,7.1677,0.80473,2.7723,0.32346,13.312,13.274,13.689,13.545,5.7895,5.7053,3.2046,3.1468,6.2217,4.671,3.1004,2.1109
1.4955,3.5479,9.5254,8.8228,0.20921,1.4503,0.21124,0.8139,0.058521,0.0098779,0.027348,0.0043261,6.503,9.1116,10.798,10.409,2.7017,4.8332,1.4865,1.9163,0.8337,4.6377,0.2075,1.7631,11.698,9.9107,12.128,10.696,6.9212,3.8333,2.8492,1.8615,7.1718,0.78748,2.7725,0.31994,13.312,13.274,13.689,13.488,5.7895,5.7053,3.2073,3.1238,6.2292,4.6288,3.1031,2.0844
1.4832,3.5546,9.5254,8.7641,0.20896,1.4504,0.21223,0.7979,0.058867,0.009495,0.027635,0.0041638,6.503,9.1116,10.798,10.35,2.7011,4.8336,1.4883,1.9023,0.83478,4.5873,0.20764,1.7505,11.698,9.9107,12.128,10.638,6.9212,3.8333,2.8494,1.8502,7.1759,0.76964,2.7727,0.31621,13.312,13.274,13.689,13.429,5.7895,5.7053,3.2101,3.0997,6.2368,4.5846,3.1059,2.057
1.4203,3.5868,9.5254,8.7028,0.20441,1.4527,0.21322,0.7813,0.059217,0.0091111,0.027929,0.0040007,6.503,9.1116,10.798,10.289,2.7005,4.8339,1.4902,1.8875,0.83587,4.5345,0.20779,1.7372,11.698,9.9107,12.128,10.576,6.9212,3.8333,2.8496,1.8381,7.18,0.75116,2.7729,0.31227,13.312,13.274,13.689,13.368,5.7895,5.7053,3.213,3.0747,6.2444,4.5381,3.1087,2.0284
1.3998,3.5966,9.5254,8.6389,0.20159,1.4541,0.21423,0.76405,0.059572,0.0087262,0.02823,0.0038368,6.503,9.1116,10.798,10.225,2.6996,4.8343,1.492,1.8718,0.83696,4.4792,0.20794,1.7231,11.698,9.9107,12.128,10.512,6.9212,3.8333,2.8498,1.8251,7.1841,0.73201,2.7731,0.30807,13.312,13.274,13.689,13.304,5.7895,5.7053,3.2158,3.0484,6.2522,4.4893,3.1116,1.9987
1.3735,3.6086,9.5254,8.5719,0.20095,1.4544,0.21524,0.74611,0.059932,0.0083404,0.02854,0.003672,6.503,9.1116,10.798,10.158,2.6985,4.8348,1.494,1.8552,0.83805,4.4213,0.20809,1.7081,11.698,9.9107,12.128,10.445,6.9212,3.8333,2.85,1.8112,7.1883,0.71216,2.7733,0.30361,13.312,13.274,13.689,13.237,5.7895,5.7053,3.2187,3.0208,6.26,4.4377,3.1145,1.9677
1.3437,3.6213,9.5254,8.5017,0.19962,1.4549,0.21626,0.72743,0.060297,0.0079535,0.028859,0.0035063,6.503,9.1116,10.798,10.088,2.6964,4.8357,1.496,1.8376,0.83915,4.3603,0.20825,1.6921,11.698,9.9107,12.128,10.375,6.9212,3.8333,2.8502,1.7963,7.1924,0.69155,2.7735,0.29885,13.312,13.274,13.689,13.166,5.7895,5.7053,3.2217,2.9919,6.2679,4.3833,3.1174,1.9354
1.303,3.6378,9.5254,8.4279,0.1937,1.4574,0.2173,0.70794,0.060666,0.0075656,0.029186,0.0033398,6.503,9.1116,10.798,10.014,2.6955,4.8361,1.4981,1.8188,0.84025,4.2961,0.20841,1.6751,11.698,9.9107,12.128,10.301,6.9212,3.8333,2.8505,1.7802,7.1966,0.67015,2.7738,0.29376,13.312,13.274,13.689,13.092,5.7895,5.7053,3.2247,2.9613,6.276,4.3256,3.1204,1.9015
1.2812,3.6461,9.5254,8.3502,0.18961,1.459,0.21834,0.68758,0.061041,0.0071767,0.029523,0.0031724,6.503,9.1116,10.798,9.9358,2.694,4.8366,1.5002,1.7988,0.84136,4.2283,0.20857,1.6569,11.698,9.9107,12.128,10.223,6.9212,3.8333,2.8507,1.7627,7.2008,0.6479,2.774,0.28831,13.312,13.274,13.689,13.014,5.7895,5.7053,3.2277,2.929,6.2841,4.2644,3.1234,1.866
1.2134,3.6707,9.5254,8.2679,0.18424,1.4609,0.2194,0.66629,0.061421,0.0067868,0.02987,0.0030041,6.503,9.1116,10.798,9.8534,2.6914,4.8376,1.5025,1.7774,0.84247,4.1565,0.20874,1.6374,11.698,9.9107,12.128,10.14,6.9212,3.8333,2.8509,1.7438,7.205,0.62475,2.7742,0.28245,13.312,13.274,13.689,12.932,5.7895,5.7053,3.2307,2.8948,6.2923,4.1993,3.1265,1.8287
1.2072,3.6728,9.5254,8.1808,0.17926,1.4626,0.22046,0.64397,0.061807,0.0063959,0.030227,0.0028349,6.503,9.1116,10.798,9.7661,2.6871,4.839,1.5048,1.7543,0.84358,4.0802,0.20891,1.6164,11.698,9.9107,12.128,10.053,6.9212,3.8333,2.8511,1.7231,7.2092,0.60064,2.7744,0.27614,13.312,13.274,13.689,12.844,5.7895,5.7053,3.2338,2.8583,6.3006,4.1297,3.1296,1.7894
1.138,3.6947,9.5254,8.088,0.17465,1.4641,0.22154,0.62055,0.062198,0.006004,0.030596,0.0026648,6.503,9.1116,10.798,9.6731,2.6803,4.8412,1.5072,1.7295,0.84469,3.9989,0.20909,1.5938,11.698,9.9107,12.128,9.9601,6.9212,3.8333,2.8514,1.7003,7.2134,0.57551,2.7747,0.26933,13.312,13.274,13.689,12.751,5.7895,5.7053,3.237,2.8194,6.309,4.0551,3.1328,1.7479
1.1299,3.6971,9.5254,7.9888,0.1704,1.4653,0.22262,0.5959,0.062595,0.005611,0.030976,0.0024938,6.503,9.1116,10.798,9.5737,2.6693,4.8445,1.5097,1.7026,0.84581,3.912,0.20928,1.5692,11.698,9.9107,12.128,9.8606,6.9212,3.8333,2.8516,1.6753,7.2177,0.54927,2.7749,0.26195,13.312,13.274,13.689,12.652,5.7895,5.7053,3.2402,2.7777,6.3175,3.9749,3.136,1.704
1.055,3.7172,9.5254,7.8824,0.16321,1.4673,0.22372,0.56992,0.062997,0.0052171,0.031369,0.0023219,6.503,9.1116,10.798,9.4669,2.6525,4.8491,1.5123,1.6732,0.84693,3.8186,0.20947,1.5424,11.698,9.9107,12.128,9.7538,6.9212,3.8333,2.8519,1.6475,7.2219,0.52186,2.7751,0.25392,13.312,13.274,13.689,12.545,5.7895,5.7053,3.2434,2.7327,6.3261,3.8883,3.1393,1.6572
1.0096,3.7287,9.5254,7.7674,0.15885,1.4684,0.22483,0.54248,0.063405,0.0048221,0.031775,0.002149,6.503,9.1116,10.798,9.3516,2.624,4.8563,1.515,1.6411,0.84806,3.7178,0.20967,1.513,11.698,9.9107,12.128,9.6385,6.9212,3.8333,2.8521,1.6166,7.2262,0.49318,2.7754,0.24516,13.312,13.274,13.689,12.429,5.7895,5.7053,3.2467,2.6839,6.3348,3.7942,3.1427,1.6073
0.97936,3.7357,9.5254,7.6425,0.15344,1.4697,0.22595,0.5134,0.06382,0.004426,0.032195,0.0019753,6.503,9.1116,10.798,9.2263,2.5763,4.8673,1.5179,1.6058,0.84919,3.6083,0.20987,1.4807,11.698,9.9107,12.128,9.5131,6.9212,3.8333,2.8524,1.5818,7.2305,0.46315,2.7756,0.23556,13.312,13.274,13.689,12.304,5.7895,5.7053,3.2501,2.6305,6.3437,3.6915,3.1461,1.5538
0.86575,3.7596,9.5254,7.5057,0.13905,1.4727,0.22709,0.48252,0.06424,0.0040289,0.03263,0.0018006,6.503,9.1116,10.798,9.089,2.505,4.8824,1.521,1.5666,0.85032,3.4888,0.21009,1.4448,11.698,9.9107,12.128,9.3758,6.9212,3.8333,2.8526,1.5423,7.2348,0.43164,2.7759,0.22499,13.312,13.274,13.689,12.166,5.7895,5.7053,3.2535,2.5718,6.3526,3.5785,3.1496,1.4962
0.79075,3.7738,9.5254,7.3546,0.1318,1.4741,0.22823,0.44962,0.064667,0.0036308,0.03308,0.0016249,6.476,9.1166,10.798,8.9373,2.4098,4.9006,1.5242,1.5227,0.85146,3.3571,0.21032,1.4047,11.698,9.9107,12.128,9.2241,6.9212,3.8333,2.8529,1.4971,7.2392,0.39855,2.7762,0.21329,13.312,13.274,13.689,12.014,5.7895,5.7053,3.2569,2.5066,6.3617,3.4534,3.1532,1.4336
0.74528,3.7816,9.5254,7.1857,0.11846,1.4764,0.22939,0.41446,0.065101,0.0032316,0.033548,0.0014483,6.3974,9.1301,10.798,8.7677,2.2961,4.9199,1.5276,1.473,0.8526,3.2107,0.21056,1.3593,11.698,9.9107,12.128,9.0544,6.9212,3.8333,2.8532,1.4448,7.2435,0.36373,2.7764,0.20029,13.312,13.274,13.689,11.844,5.7893,5.7053,3.2604,2.4332,6.3709,3.3133,3.1569,1.3652
0.73375,3.7834,9.5254,6.9945,0.10346,1.4787,0.23056,0.37675,0.065541,0.0028314,0.034035,0.0012707,6.364,9.1351,10.798,8.5756,2.1461,4.9424,1.5313,1.4162,0.85374,3.0462,0.21081,1.3073,11.698,9.9107,12.128,8.8622,6.9212,3.8333,2.8535,1.3834,7.2479,0.32704,2.7767,0.18573,13.312,13.274,13.689,11.652,5.7853,5.7059,3.264,2.3493,6.3802,3.1546,3.1606,1.2895
0.67812,3.7907,9.5254,6.774,0.094289,1.4798,0.23174,0.33613,0.065988,0.0024301,0.03454,0.0010922,6.3081,9.1425,10.798,8.3538,1.9752,4.9646,1.5353,1.3499,0.85489,2.8586,0.21108,1.2468,11.698,9.9107,12.128,8.6403,6.9212,3.8333,2.8538,1.3101,7.2523,0.28831,2.777,0.16933,13.312,13.274,13.689,11.43,5.7665,5.7083,3.2677,2.2517,6.3896,2.9723,3.1645,1.2049
0.63115,3.7956,9.5254,6.5136,0.077619,1.4817,0.23293,0.2922,0.066443,0.0020278,0.035067,0.00091264,6.3081,9.1425,10.798,8.0916,1.7623,4.9879,1.5396,1.2711,0.85604,2.6406,0.21138,1.1748,11.698,9.9107,12.128,8.378,6.9212,3.8333,2.8541,1.2209,7.2567,0.24734,2.7773,0.15071,13.312,13.274,13.689,11.167,5.7091,5.7145,3.2714,2.1351,6.3992,2.7588,3.1684,1.1086
0.44434,3.8123,9.5254,6.1956,0.07102,1.4823,0.23414,0.24444,0.066904,0.0016244,0.035617,0.00073213,6.1123,9.1603,10.798,7.771,1.5104,5.0103,1.5444,1.1743,0.8572,2.381,0.2117,1.0863,11.698,9.9107,12.128,8.0571,6.9212,3.8333,2.8544,1.1093,7.2611,0.20391,2.7776,0.12937,13.312,13.274,13.689,10.845,5.5837,5.7256,3.2752,1.9907,6.4088,2.5021,3.1725,0.9963
0.36018,3.8181,9.5254,5.7871,0.049402,1.4838,0.23536,0.19222,0.067373,0.0012199,0.036191,0.00055061,5.7868,9.1823,10.798,7.3582,1.189,5.0326,1.5498,1.05,0.85836,2.0608,0.21207,0.97243,11.698,9.9107,12.128,7.6439,6.9212,3.8333,2.8548,0.96479,7.2656,0.15778,2.778,0.10468,13.312,13.274,13.689,10.43,5.3438,5.7421,3.2791,1.8023,6.4187,2.1818,3.1768,0.86059
0.2754,3.8223,9.5254,5.2152,0.02482,1.485,0.2366,0.13478,0.06785,0.00081435,0.036792,0.00036809,5.132,9.2144,10.798,6.7776,0.7466,5.0544,1.5562,0.87779,0.85952,1.644,0.2125,0.81424,11.698,9.9107,12.128,7.0625,6.9212,3.8333,2.8552,0.76831,7.27,0.10865,2.7783,0.075767,13.312,13.274,13.689,9.8457,4.9247,5.7625,3.283,1.5347,6.4286,1.759,3.1813,0.68687
0.16778,3.8255,9.5254,4.2535,0.0064627,1.4856,0.23785,0.071129,0.068334,0.00040772,0.037422,0.00018456,3.1267,9.2741,10.798,5.7907,0.23432,5.0695,1.5643,0.604,0.86069,1.0481,0.21305,0.56113,11.698,9.9107,12.128,6.0733,6.7252,3.8378,2.8556,0.48043,7.2745,0.05619,2.7787,0.041439,13.312,13.274,13.689,8.8472,4.1223,5.7854,3.2871,1.0909,6.4387,1.1413,3.1859,0.44008
0,3.8266,9.5254,0,0,1.4857,0.23911,0,0.068827,0,0.038083,0,0,9.2994,10.798,0,0,5.073,1.576,0,0.86186,0,0.21386,0,0,9.9223,12.128,0,0,3.8612,2.8561,0,7.279,0,2.7792,0,0,13.277,13.689,0,0,5.8113,3.2913,0,6.449,0,3.1909,0


==> figures/rateregion.csv <==
0,1.1057,0,2.1175,0,3.6773,0,0.67907,0,1.7674,0,3.4084,0,0.68155,0,1.7721,0,3.4144
0.10425,1.0233,0.7531,1.907,2.2085,3.4008,0.28943,0.6533,0.91734,1.7185,2.1873,3.3454,0.34167,0.65593,1.0489,1.7236,2.3993,3.3519
0.19358,0.9562,1.102,1.8144,2.7353,3.3305,0.42937,0.63166,1.2549,1.6769,2.7107,3.2912,0.48415,0.63498,1.3758,1.6833,2.8837,3.2996
0.27156,0.89949,1.3166,1.7487,3.0072,3.2752,0.51669,0.61239,1.445,1.6393,2.9802,3.2419,0.56837,0.61655,1.5516,1.6475,3.1253,3.2527
0.34072,0.85018,1.4672,1.6944,3.1813,3.2257,0.57834,0.59467,1.5717,1.6043,3.1522,3.1957,0.62625,0.59972,1.6664,1.6143,3.2775,3.2089
0.40284,0.80635,1.5813,1.6462,3.3058,3.1795,0.62519,0.57805,1.6643,1.5711,3.2748,3.1514,0.66955,0.58399,1.7494,1.583,3.3853,3.1673
0.45928,0.76669,1.6724,1.6018,3.4011,3.1353,0.66255,0.56224,1.7362,1.5392,3.3682,3.1085,0.70375,0.56905,1.8135,1.553,3.4672,3.1271
0.51106,0.73028,1.748,1.5599,3.4774,3.0923,0.69342,0.54704,1.7943,1.5081,3.4428,3.0665,0.73181,0.55469,1.8651,1.5238,3.5325,3.0878
0.55898,0.69647,1.8124,1.5198,3.5407,3.0501,0.71958,0.53231,1.8427,1.4777,3.5043,3.025,0.75549,0.54077,1.908,1.4952,3.5863,3.0489
0.60366,0.66477,1.8686,1.4809,3.5946,3.0082,0.7422,0.51793,1.884,1.4476,3.5563,2.9838,0.7759,0.52718,1.9445,1.467,3.6318,3.0104
0.64562,0.63479,1.9184,1.443,3.6413,2.9665,0.76209,0.50382,1.9198,1.4178,3.6011,2.9425,0.79381,0.51382,1.9762,1.439,3.6711,2.9718
0.68526,0.60625,1.9634,1.4056,3.6826,2.9247,0.77981,0.48991,1.9515,1.3882,3.6405,2.9011,0.80974,0.50063,2.0042,1.4111,3.7056,2.9331
0.72293,0.57892,2.0044,1.3687,3.7195,2.8825,0.79577,0.47614,1.9797,1.3584,3.6754,2.8592,0.82407,0.48754,2.0291,1.3831,3.7362,2.8939
0.7589,0.55262,2.0423,1.332,3.7529,2.8398,0.81029,0.46245,2.0051,1.3286,3.7068,2.8168,0.8371,0.47451,2.0517,1.3549,3.7638,2.8542
0.79342,0.5272,2.0776,1.2954,3.7835,2.7964,0.8236,0.44881,2.0283,1.2985,3.7352,2.7737,0.84904,0.4615,2.0722,1.3265,3.7888,2.8138
0.82669,0.50253,2.1109,1.2588,3.8117,2.7521,0.83588,0.43517,2.0496,1.268,3.7612,2.7297,0.86008,0.44845,2.091,1.2977,3.8117,2.7726
0.8589,0.47851,2.1424,1.222,3.838,2.7068,0.8473,0.4215,2.0692,1.2371,3.7851,2.6846,0.87034,0.43534,2.1085,1.2684,3.8328,2.7303
0.89018,0.45507,2.1726,1.185,3.8627,2.6603,0.85797,0.40775,2.0875,1.2057,3.8073,2.6383,0.87994,0.42213,2.1247,1.2386,3.8525,2.6867
0.92068,0.43212,2.2016,1.1475,3.886,2.6123,0.868,0.3939,2.1045,1.1736,3.828,2.5905,0.88897,0.40878,2.1399,1.2081,3.8708,2.6418
0.95051,0.40961,2.2297,1.1096,3.9082,2.5627,0.87746,0.37992,2.1205,1.1408,3.8474,2.5411,0.89751,0.39526,2.1543,1.1768,3.8881,2.5952
0.97979,0.38748,2.2571,1.0711,3.9295,2.5112,0.88643,0.36577,2.1357,1.1072,3.8657,2.4898,0.90562,0.38153,2.1678,1.1446,3.9043,2.5469
1.0086,0.36568,2.284,1.0319,3.95,2.4576,0.89496,0.35141,2.15,1.0726,3.8829,2.4364,0.91335,0.36756,2.1807,1.1115,3.9198,2.4964
1.037,0.34418,2.3105,0.9919,3.9699,2.4016,0.90311,0.33682,2.1636,1.0369,3.8993,2.3806,0.92077,0.35331,2.193,1.0772,3.9345,2.4436
1.0652,0.32294,2.3368,0.95096,3.9894,2.3428,0.91093,0.32196,2.1766,1.0001,3.915,2.322,0.9279,0.33874,2.2048,1.0417,3.9486,2.388
1.0931,0.30192,2.3631,0.90897,4.0086,2.2809,0.91845,0.30679,2.1891,0.96184,3.9299,2.2604,0.93478,0.32381,2.2161,1.0047,3.9621,2.3294
1.1208,0.28111,2.3895,0.86579,4.0276,2.2154,0.9257,0.29127,2.2011,0.92209,3.9443,2.1952,0.94145,0.30847,2.2271,0.96611,3.9752,2.2673
1.1485,0.26047,2.4161,0.82128,4.0466,2.1459,0.93272,0.27536,2.2127,0.88062,3.9581,2.1259,0.94793,0.29266,2.2377,0.9257,3.9878,2.2011
1.1761,0.23998,2.4432,0.77526,4.0658,2.0716,0.93954,0.25901,2.2239,0.83723,3.9715,2.0519,0.95427,0.27634,2.248,0.88322,4.0001,2.1303
1.2038,0.21962,2.471,0.72755,4.0854,1.9918,0.94618,0.24217,2.2348,0.79167,3.9844,1.9724,0.96047,0.25944,2.2581,0.83839,4.0121,2.0539
1.2315,0.19938,2.4996,0.67794,4.1056,1.9056,0.95266,0.22478,2.2454,0.74364,3.997,1.8866,0.96656,0.24188,2.2681,0.79089,4.0239,1.9711
1.2594,0.17924,2.5292,0.62621,4.1267,1.8117,0.95902,0.20678,2.2558,0.69282,4.0093,1.7932,0.97258,0.22358,2.2778,0.74029,4.0354,1.8805
1.2875,0.15917,2.5602,0.57207,4.1492,1.7087,0.96526,0.18809,2.2659,0.63879,4.0214,1.6907,0.97854,0.20444,2.2874,0.68613,4.0468,1.7807
1.3158,0.13917,2.593,0.51523,4.1735,1.5946,0.97141,0.16864,2.2759,0.58109,4.0332,1.5772,0.98447,0.18435,2.297,0.6278,4.0581,1.6694
1.3444,0.11922,2.6278,0.4553,4.2004,1.4667,0.9775,0.14831,2.2858,0.51913,4.0448,1.4502,0.99039,0.16316,2.3065,0.56456,4.0693,1.5439
1.3734,0.099317,2.6652,0.39187,4.2313,1.3215,0.98353,0.12701,2.2955,0.45219,4.0563,1.3059,0.99633,0.1407,2.3161,0.49546,4.0805,1.4
1.4028,0.079439,2.7059,0.32442,4.2679,1.1538,0.98954,0.10459,2.3052,0.37935,4.0677,1.1395,1.0023,0.11678,2.3256,0.41927,4.0918,1.232
1.4326,0.059578,2.7507,0.25235,4.3137,0.95584,0.99555,0.080898,2.3148,0.29948,4.0791,0.94322,1.0084,0.091131,2.3353,0.33436,4.1032,1.0309
1.463,0.039725,2.8007,0.17491,4.3751,0.71527,1.0016,0.055737,2.3244,0.21109,4.0904,0.70508,1.0146,0.063426,2.3452,0.23851,4.1148,0.78166
1.4939,0.019869,2.8576,0.091176,4.4666,0.41071,1.0076,0.028869,2.3341,0.11217,4.1018,0.40425,1.0209,0.033239,2.3553,0.12859,4.1266,0.45724
1.5255,0,2.9233,0,4.6278,0,1.0138,0,2.3439,0,4.1133,0,1.0275,0,2.3657,0,4.1388,0


==> figures/sched.csv <==
20,66.403,66.403,66.403,0.64496,0.64496,0.64496
40,85.965,83.455,77.221,0.69779,0.6275,0.5547
60,86.887,82.38,73.593,0.64677,0.54051,0.44793
80,81.479,76.417,68.105,0.53686,0.44386,0.37601
100,73.744,68.959,62.624,0.40145,0.36205,0.33394


==> figures/simple_example.csv <==
50,1.3074,7.4667,2.4914,8.1116,8.7117,6.2467
80,1.3842,8.9479,2.9225,11.021,11.614,6.9489
120,1.4333,10.03,3.4204,13.941,14.563,7.566
200,1.4709,11.257,3.7895,18.332,18.826,8.3271
400,1.4973,12.216,4.5531,25.316,25.716,9.3497
600,1.5052,12.581,4.9143,29.847,30.243,9.9247


==> figures/uplink_covs.csv <==
3.1173,1.7691,0.53419,0.30659,2.9848,0.31246,0.30798,0.62964,0.41539,3.3918,0.71342,1.0334,1.4276,0.61688,2.8543
3.0142,1.6939,0.52265,0.32292,2.8236,0.33068,0.31995,0.5973,0.40523,3.3088,0.69969,1.0127,1.4658,0.63588,2.8677
2.9207,1.624,0.51277,0.34027,2.6703,0.34995,0.33292,0.56686,0.39635,3.2358,0.68816,0.99528,1.431,0.6569,2.8895
2.8364,1.5593,0.50451,0.35869,2.525,0.37032,0.34696,0.53823,0.38873,3.1719,0.67879,0.98099,1.3733,0.67999,2.9194
2.7612,1.4996,0.49786,0.37823,2.3872,0.39186,0.36209,0.51132,0.38234,3.1149,0.67154,0.96983,1.3178,0.70522,2.9565
2.6947,1.4446,0.49279,0.39896,2.2568,0.41463,0.37836,0.48604,0.37716,3.0146,0.66638,0.96174,1.2657,0.73268,2.9959
2.6369,1.3942,0.48928,0.42093,2.1334,0.43871,0.39582,0.46232,0.37317,2.8571,0.66324,0.95671,1.2173,0.76243,2.936
2.5875,1.3484,0.48733,0.44422,2.0167,0.46417,0.41453,0.44009,0.37038,2.7043,0.66207,0.95472,1.1725,0.79457,2.785
2.5463,1.3068,0.48692,0.4689,1.9064,0.49108,0.43454,0.41928,0.36875,2.559,0.66269,0.95576,1.1314,0.82918,2.6367
2.5132,1.2694,0.48805,0.49504,1.8022,0.51953,0.45592,0.39982,0.3683,2.4213,0.66428,0.95982,1.0937,0.86638,2.495
2.4882,1.2361,0.49074,0.52272,1.7037,0.54959,0.47872,0.38165,0.36902,2.2912,0.65083,0.96691,1.0596,0.90626,2.3604
2.4711,1.2067,0.49497,0.55203,1.6107,0.58137,0.50303,0.36471,0.37091,2.1683,0.62444,0.97706,1.0287,0.94892,2.2329
2.4619,1.1812,0.50078,0.58306,1.5229,0.61495,0.5289,0.34896,0.37397,2.0523,0.59914,0.99027,1.0011,0.9945,2.1124
2.4606,1.1596,0.50816,0.61589,1.4401,0.65044,0.55643,0.33433,0.37822,1.9429,0.57549,1.0066,0.97678,1.0431,1.9985
2.4671,1.1416,0.51715,0.65064,1.3619,0.68794,0.58568,0.3208,0.38367,1.8398,0.55357,1.026,0.95553,1.0948,1.891
2.4814,1.1274,0.52777,0.6874,1.2881,0.72756,0.61676,0.30831,0.39033,1.7426,0.53336,1.0487,0.93735,1.1498,1.7896
2.5036,1.1167,0.54005,0.7263,1.2186,0.76942,0.64976,0.29682,0.39823,1.6512,0.51483,1.0745,0.92217,1.2081,1.6939
2.5338,1.1096,0.55403,0.76744,1.1531,0.81364,0.68477,0.2863,0.40738,1.5651,0.49794,1.1036,0.90996,1.2697,1.6038
2.572,1.1061,0.56974,0.81095,1.0913,0.86034,0.72191,0.27671,0.41781,1.4842,0.48265,1.136,0.90067,1.3345,1.5189
2.6182,1.1062,0.58724,0.85697,1.0332,0.90966,0.76127,0.26803,0.42956,1.4081,0.46891,1.1717,0.89427,1.4016,1.439
2.6727,1.1097,0.60657,0.90563,0.97849,0.96173,0.80299,0.26022,0.44266,1.3367,0.45668,1.2105,0.89074,1.4635,1.3638
2.7356,1.1169,0.62779,0.95708,0.92702,1.0167,0.84719,0.25326,0.45715,1.2698,0.44593,1.2521,0.89007,1.4342,1.2931
2.807,1.1276,0.65096,1.0115,0.87865,1.0747,0.89399,0.24713,0.47306,1.207,0.43663,1.2946,0.89225,1.3669,1.2268
2.8871,1.1419,0.67616,1.069,0.83321,1.1358,0.94355,0.2418,0.49046,1.1483,0.42874,1.2902,0.89728,1.3012,1.1645
2.9761,1.1598,0.70345,1.1298,0.79055,1.2002,0.996,0.23727,0.50938,1.0934,0.42224,1.2232,0.90519,1.2388,1.1061
3.074,1.1814,0.73291,1.1941,0.75055,1.2679,1.0515,0.23351,0.52989,1.0422,0.41711,1.1557,0.91598,1.1799,1.0514
3.1811,1.2067,0.76463,1.262,0.71307,1.3389,1.1102,0.23051,0.55205,0.99449,0.41333,1.0908,0.92969,1.1247,1.0002
3.2972,1.2359,0.79869,1.3338,0.678,1.4124,1.1724,0.22826,0.57593,0.9501,0.41089,1.0291,0.94635,1.073,0.95242
3.4212,1.269,0.83519,1.4098,0.64521,1.4829,1.2381,0.22675,0.60159,0.90891,0.40978,0.97051,0.96602,1.0249,0.90784
3.5421,1.3061,0.87422,1.49,0.61461,1.4761,1.3075,0.22598,0.62911,0.87078,0.41,0.91508,0.98873,0.98007,0.86632
3.5537,1.3473,0.91589,1.5748,0.5861,1.4323,1.381,0.22594,0.65857,0.83558,0.41153,0.86265,1.0146,0.9385,0.82774
3.5305,1.3927,0.96028,1.6644,0.55957,1.3904,1.4586,0.22663,0.69006,0.80321,0.41439,0.81309,1.0436,0.90006,0.79197
3.5155,1.4425,1.0075,1.7592,0.53495,1.3519,1.5406,0.22805,0.72368,0.77356,0.41859,0.76628,1.0759,0.86462,0.75889
3.5106,1.4968,1.0575,1.8593,0.51215,1.3157,1.6272,0.2302,0.75953,0.74652,0.42412,0.72206,1.1116,0.83209,0.72838
3.5166,1.5557,1.1103,1.9651,0.4911,1.2712,1.7187,0.23309,0.7977,0.72201,0.43102,0.68032,1.1507,0.80237,0.70036
3.5335,1.6195,1.1649,2.0769,0.47172,1.2269,1.8153,0.23673,0.83832,0.69994,0.43929,0.64092,1.1934,0.77535,0.67473
3.5617,1.6884,1.1979,2.1951,0.45396,1.1863,1.9172,0.24113,0.8815,0.68024,0.44896,0.60374,1.2398,0.75096,0.65139
3.6013,1.7625,1.1951,2.3199,0.43775,1.1496,2.0246,0.24629,0.92737,0.66284,0.46005,0.56866,1.2901,0.7291,0.63028
3.6523,1.842,1.1931,2.4519,0.42304,1.1166,2.1376,0.25223,0.97606,0.64769,0.47261,0.53557,1.3443,0.70972,0.61132
3.715,1.9272,1.1944,2.5914,0.40977,1.0873,2.2559,0.25897,1.0277,0.63472,0.48666,0.50437,1.4026,0.69274,0.59444
3.7895,2.0184,1.1992,2.7387,0.39791,1.0616,2.3783,0.26653,1.0825,0.62389,0.50225,0.47494,1.4651,0.67811,0.57959
3.876,2.1158,1.2078,2.8944,0.3874,1.0394,2.4778,0.27492,1.1405,0.61517,0.51942,0.44721,1.5321,0.66577,0.5667
3.9749,2.2197,1.2202,3.059,0.37822,1.0206,2.4687,0.28418,1.2019,0.60851,0.53822,0.42107,1.6036,0.65568,0.55575
4.0862,2.3303,1.2365,3.2329,0.37033,1.0049,2.4481,0.29432,1.2669,0.6039,0.55871,0.39643,1.6797,0.64781,0.54667
4.2104,2.4481,1.2568,3.4166,0.3637,0.99212,2.4328,0.30537,1.3357,0.6013,0.58095,0.37322,1.7606,0.64212,0.53945
4.3478,2.5734,1.2812,3.6108,0.35831,0.97689,2.4237,0.31737,1.4083,0.60072,0.60501,0.35136,1.8461,0.63859,0.53404
4.4986,2.7064,1.3096,3.8159,0.35413,0.93926,2.42,0.33034,1.485,0.60213,0.63095,0.33077,1.9358,0.6372,0.53043
4.6631,2.8476,1.3422,4.0327,0.35116,0.89999,2.3977,0.34432,1.5657,0.60555,0.65886,0.31139,2.0272,0.63794,0.5286
4.8417,2.9973,1.3791,4.2617,0.34936,0.86336,2.2905,0.35933,1.6504,0.61097,0.68881,0.29314,2.0668,0.6408,0.52853
5.0345,3.1558,1.4205,4.5037,0.34875,0.8296,2.1773,0.37542,1.7384,0.6184,0.7209,0.27597,1.9677,0.6458,0.53021
5.241,3.3234,1.4663,4.7593,0.3493,0.7987,2.07,0.3926,1.8263,0.62787,0.75522,0.25982,1.8596,0.65294,0.53364
5.4591,3.4997,1.5169,5.0293,0.35103,0.77059,1.9695,0.41089,1.8316,0.6394,0.79187,0.24463,1.7556,0.66223,0.53882
5.6639,3.6829,1.5722,5.3144,0.35392,0.74519,1.8758,0.43026,1.7316,0.65302,0.83096,0.23035,1.657,0.6737,0.54575
5.6309,3.8151,1.6325,5.6156,0.358,0.72243,1.7886,0.45056,1.6304,0.66877,0.87261,0.21692,1.5639,0.68738,0.55442
5.523,3.8602,1.6979,5.9334,0.36326,0.70224,1.7079,0.47111,1.5334,0.68669,0.91693,0.20431,1.4763,0.7033,0.56484
5.4274,3.9102,1.7687,6.2688,0.36972,0.68455,1.6333,0.47476,1.4412,0.70684,0.96406,0.19246,1.3939,0.7215,0.57698
5.3482,3.9712,1.845,6.6224,0.37739,0.66929,1.5647,0.44911,1.354,0.72927,1.0141,0.18134,1.3167,0.74204,0.59077
5.2865,4.044,1.9271,6.9946,0.38631,0.65641,1.5018,0.42267,1.2716,0.75406,1.0673,0.17091,1.2444,0.76497,0.60597
5.2424,4.1291,2.0151,7.3855,0.39649,0.64586,1.4443,0.39728,1.1939,0.78127,1.1236,0.16113,1.1767,0.79036,0.62084
5.2161,4.2263,2.1093,7.7929,0.40797,0.6376,1.3922,0.37318,1.1207,0.81099,1.1833,0.15196,1.1134,0.81827,0.60862
5.2076,4.335,2.21,8.2044,0.42077,0.63159,1.3453,0.35039,1.0517,0.84331,1.2465,0.14337,1.0543,0.84877,0.58083
5.2169,4.4527,2.3172,8.3148,0.43494,0.6278,1.3033,0.32888,0.98671,0.87833,1.3132,0.13533,0.99923,0.88196,0.55412
5.2439,4.5564,2.431,8.0878,0.45052,0.62623,1.266,0.3086,0.92557,0.91615,1.3834,0.12782,0.94799,0.9179,0.52913
5.2888,4.3988,2.5507,7.8669,0.46756,0.62684,1.2335,0.2895,0.86803,0.9569,1.457,0.12079,0.90039,0.95669,0.50596
5.3515,4.1381,2.6671,7.6683,0.48611,0.62964,1.2055,0.27151,0.8139,1.0007,1.5329,0.11424,0.85626,0.99839,0.48461
5.4323,3.8853,2.7031,7.4948,0.50622,0.63463,1.1819,0.25459,0.763,1.0477,1.5989,0.10813,0.81543,1.0431,0.46504
5.5311,3.645,2.7178,7.3472,0.52796,0.64181,1.1626,0.23867,0.71513,1.098,1.5479,0.10244,0.77777,1.0907,0.44721
5.6483,3.4177,2.7395,7.2254,0.55139,0.65121,1.1476,0.22369,0.67014,1.1518,1.4579,0.097146,0.74314,1.1411,0.43105
5.784,3.2034,2.7698,7.1293,0.5766,0.66283,1.1368,0.20962,0.62784,1.2092,1.3703,0.092235,0.71139,1.1932,0.41651
5.9382,3.0016,2.8091,7.0586,0.60366,0.67672,1.1301,0.19639,0.58811,1.2705,1.2869,0.087686,0.68241,1.2258,0.40354
6.111,2.8117,2.8579,7.013,0.63265,0.69291,1.1275,0.18396,0.55077,1.3359,1.2082,0.08348,0.6561,1.1906,0.3921
6.3019,2.6331,2.9161,6.9923,0.66368,0.71144,1.129,0.17228,0.5157,1.4054,1.134,0.079603,0.63235,1.1503,0.38215
6.5095,2.4652,2.9841,6.9964,0.69683,0.73237,1.1345,0.16131,0.48277,1.4795,1.0643,0.076038,0.61106,1.1129,0.37364
6.7273,2.3074,3.0621,7.0248,0.73221,0.75575,1.144,0.151,0.45185,1.5582,0.99885,0.072773,0.59215,1.0791,0.36653
6.8498,2.1592,3.1501,7.0775,0.76994,0.78166,1.1577,0.14133,0.42282,1.6418,0.93743,0.069793,0.57554,1.049,0.36081
6.5072,2.0201,3.2483,7.1539,0.81014,0.81016,1.1754,0.13225,0.39558,1.7307,0.87987,0.067088,0.56118,1.022,0.35644
6.1041,1.8895,3.3569,7.2531,0.85294,0.84135,1.1972,0.12373,0.37002,1.8251,0.82596,0.064647,0.54898,0.99143,0.3534
5.7165,1.7669,3.4758,7.3728,0.89848,0.87531,1.2233,0.11574,0.34603,1.9252,0.7755,0.062458,0.5389,0.93366,0.35168
5.3493,1.6519,3.6048,7.5022,0.94691,0.91213,1.2536,0.10824,0.32353,2.0314,0.72832,0.060515,0.5309,0.87414,0.35127
5.003,1.544,3.7423,7.3902,0.99838,0.95192,1.2883,0.10121,0.30243,2.144,0.68423,0.058808,0.52494,0.81769,0.35215
4.6773,1.4429,3.8816,6.9825,1.0531,0.99478,1.3275,0.094612,0.28265,2.2633,0.64306,0.05733,0.52098,0.7645,0.35433
4.3712,1.348,3.8542,6.583,1.1111,1.0408,1.3712,0.088429,0.2641,2.3896,0.60467,0.056074,0.519,0.7145,0.35781
4.0838,1.2591,3.621,6.2062,1.1728,1.0901,1.4196,0.082634,0.24672,2.5233,0.56889,0.055036,0.51898,0.66754,0.36258
3.8141,1.1757,3.3888,5.8536,1.2382,1.1427,1.4729,0.077202,0.23043,2.6645,0.53558,0.05421,0.52092,0.62349,0.36868
3.5612,1.0977,3.1677,5.5251,1.3076,1.1985,1.5312,0.072114,0.21517,2.8135,0.50462,0.053592,0.52481,0.58217,0.3761
3.3242,1.0245,2.959,5.2199,1.3812,1.2573,1.5948,0.067347,0.20088,2.97,0.47588,0.053178,0.53065,0.54344,0.38486
3.102,0.95601,2.7626,4.937,1.4593,1.3176,1.6637,0.062882,0.18749,3.1327,0.44923,0.052967,0.53846,0.50715,0.39501
2.8939,0.89187,2.5782,4.6756,1.542,1.3498,1.7383,0.058702,0.17496,3.2938,0.42458,0.052956,0.54826,0.47315,0.40656
2.699,0.83183,2.4052,4.4346,1.6295,1.2775,1.8187,0.054789,0.16323,3.2747,0.40181,0.053145,0.56006,0.44131,0.41954
2.5166,0.77563,2.2431,4.2131,1.7223,1.1949,1.9052,0.051127,0.15225,3.0714,0.38084,0.053533,0.57391,0.41151,0.43401
2.3458,0.72305,2.0912,4.0102,1.8203,1.1157,1.9981,0.0477,0.14197,2.8699,0.36157,0.05412,0.58985,0.38362,0.44999
2.1861,0.67386,1.9489,3.8251,1.9237,1.0407,2.0976,0.044494,0.13236,2.6781,0.34392,0.054908,0.60792,0.35752,0.46756
2.0366,0.62785,1.8158,3.657,2.0325,0.97026,2.204,0.041495,0.12338,2.4972,0.32781,0.055899,0.62817,0.3331,0.48674
1.8968,0.58484,1.6913,3.5052,2.1458,0.90411,2.3175,0.038691,0.11497,2.3273,0.31317,0.057096,0.65069,0.31027,0.50762
1.7662,0.54463,1.5748,3.3689,2.2595,0.84212,2.4383,0.03607,0.10712,2.1679,0.29995,0.058502,0.67553,0.28892,0.53024
1.644,0.50705,1.4659,3.2477,2.2679,0.78407,2.5664,0.03362,0.099773,2.0186,0.28807,0.060122,0.70278,0.26897,0.55469
1.5299,0.47193,1.3641,3.141,2.1261,0.72976,2.7007,0.03133,0.092913,1.8789,0.27749,0.061961,0.73252,0.25033,0.58101
1.4233,0.43914,1.269,3.0481,1.9831,0.67898,2.8322,0.029192,0.086505,1.7482,0.26815,0.064025,0.76486,0.23291,0.60929
1.3237,0.40851,1.1802,2.9688,1.8471,0.63151,2.8696,0.027194,0.08052,1.626,0.26001,0.066321,0.7999,0.21665,0.63958
1.2307,0.37991,1.0972,2.9026,1.7189,0.58716,2.8634,0.025329,0.074933,1.5118,0.25303,0.068857,0.83776,0.20146,0.6719
1.1439,0.35322,1.0198,2.8491,1.5986,0.54574,2.7271,0.023588,0.069717,1.4052,0.24718,0.071642,0.87855,0.18729,0.70623
1.063,0.32831,0.94753,2.8082,1.486,0.50708,2.5417,0.021963,0.06485,1.3057,0.24242,0.074687,0.9224,0.17406,0.74232
0.98741,0.30507,0.8801,2.7794,1.3807,0.47099,2.3645,0.020447,0.060309,1.2128,0.23873,0.078002,0.96944,0.16172,0.77885
0.91695,0.2834,0.81721,2.7627,1.2824,0.43733,2.1975,0.019033,0.056074,1.1261,0.23608,0.081599,1.0198,0.15021,0.78321
0.85125,0.26319,0.75857,2.7578,1.1905,0.40594,2.041,0.017715,0.052125,1.0452,0.23447,0.085492,1.0736,0.13948,0.73308
0.79002,0.24436,0.70391,2.7647,1.1049,0.37667,1.8947,0.016485,0.048443,0.96986,0.23387,0.089696,1.1308,0.12947,0.68212
0.73295,0.22681,0.65297,2.7833,1.0249,0.34939,1.7579,0.015339,0.045013,0.89961,0.23428,0.094226,1.1914,0.12015,0.6337
0.67979,0.21046,0.60552,2.8136,0.95046,0.32397,1.6304,0.014272,0.041817,0.83416,0.2357,0.0991,1.2546,0.11147,0.5882
0.63029,0.19523,0.56133,2.8556,0.88105,0.3003,1.5114,0.013277,0.03884,0.7732,0.23811,0.10434,1.3162,0.10338,0.54562
0.5842,0.18105,0.52019,2.9093,0.8164,0.27826,1.4005,0.012351,0.036068,0.71644,0.24154,0.10996,1.291,0.095849,0.50583
0.5413,0.16786,0.4819,2.9748,0.75622,0.25775,1.2973,0.011489,0.033488,0.6636,0.24598,0.11598,1.2021,0.088841,0.46872
0.50138,0.15558,0.44627,3.0521,0.7002,0.23866,1.2011,0.010687,0.031087,0.61444,0.25144,0.12244,1.1156,0.082321,0.43413
0.46426,0.14416,0.41313,3.1408,0.64809,0.2209,1.1117,0.0099405,0.028853,0.56871,0.25796,0.12935,1.0339,0.076256,0.40191
0.42974,0.13354,0.38232,3.2396,0.59962,0.20439,1.0284,0.0092462,0.026776,0.52619,0.26553,0.13674,0.95732,0.070616,0.37193
0.39765,0.12367,0.35368,3.3231,0.55457,0.18905,0.95105,0.0086006,0.024844,0.48667,0.27421,0.14465,0.88585,0.065373,0.34404
0.36783,0.11449,0.32707,3.2963,0.5127,0.17479,0.87912,0.0080005,0.023049,0.44995,0.28401,0.15311,0.81924,0.060502,0.3181
0.34013,0.10597,0.30235,3.262,0.4738,0.16154,0.8123,0.0074429,0.021382,0.41583,0.29496,0.16214,0.75723,0.055976,0.294
0.31441,0.098052,0.2794,3.2408,0.43768,0.14924,0.75024,0.0069249,0.019833,0.38415,0.30712,0.1718,0.69956,0.051774,0.27161
0.29054,0.090703,0.2581,3.234,0.40416,0.13783,0.69263,0.0064439,0.018394,0.35475,0.32053,0.18211,0.64597,0.047873,0.25083
0.26838,0.083883,0.23833,3.242,0.37305,0.12723,0.63917,0.0059973,0.017059,0.32747,0.33524,0.19314,0.5962,0.044253,0.23153
0.24783,0.077557,0.21999,3.2649,0.34419,0.11741,0.58958,0.0055829,0.015821,0.30217,0.35131,0.20491,0.55,0.040895,0.21363
0.22877,0.071689,0.20299,3.3029,0.31743,0.1083,0.54359,0.0051985,0.014672,0.2787,0.36879,0.21749,0.50714,0.037781,0.19703
0.21111,0.06625,0.18724,3.3561,0.29264,0.099854,0.50097,0.004842,0.013607,0.25696,0.38775,0.23092,0.4674,0.034894,0.18164
0.19474,0.061209,0.17264,3.4245,0.26966,0.092032,0.46148,0.0045115,0.012619,0.23681,0.40827,0.24527,0.43056,0.03222,0.16738
0.17958,0.05654,0.15912,3.5083,0.24839,0.084788,0.42491,0.0042053,0.011705,0.21816,0.4304,0.26061,0.39644,0.029742,0.15417
0.16554,0.052215,0.1466,3.6076,0.2287,0.078081,0.39105,0.0039216,0.010857,0.20089,0.45422,0.27699,0.36484,0.027448,0.14195
0.15255,0.048213,0.13502,3.7224,0.21048,0.071876,0.35972,0.0036589,0.010073,0.1849,0.47976,0.2945,0.3356,0.025325,0.13063
0.14053,0.044509,0.12431,3.8525,0.19362,0.066136,0.33075,0.0034157,0.009347,0.17012,0.50701,0.31321,0.30855,0.023361,0.12017
0.12942,0.041084,0.1144,3.9966,0.17804,0.060829,0.30396,0.0031908,0.0086755,0.15646,0.53575,0.33321,0.28353,0.021544,0.11049
0.11914,0.037917,0.10525,4.1491,0.16364,0.055925,0.2792,0.0029827,0.0080545,0.14383,0.56474,0.35458,0.26041,0.019865,0.10155
0.10965,0.03499,0.096794,4.1895,0.15034,0.051394,0.25634,0.0027903,0.0074804,0.13216,0.56221,0.37743,0.23906,0.018314,0.09329
0.10088,0.032287,0.088985,3.8932,0.13807,0.047211,0.23522,0.0026125,0.0069501,0.12139,0.5197,0.40184,0.21934,0.01688,0.085664
0.092788,0.02979,0.081778,3.5802,0.12674,0.04335,0.21574,0.0024483,0.0064602,0.11144,0.47782,0.42792,0.20114,0.015557,0.078625
0.085319,0.027486,0.075129,3.2854,0.11628,0.039788,0.19777,0.0022967,0.006008,0.10227,0.43851,0.45576,0.18435,0.014337,0.072133
0.078429,0.02536,0.068998,3.0112,0.10665,0.036505,0.1812,0.0021567,0.0055908,0.093816,0.40197,0.48543,0.16888,0.01321,0.066147
0.072078,0.0234,0.063347,2.7573,0.097772,0.033478,0.16593,0.0020276,0.0052059,0.086023,0.36813,0.51689,0.15461,0.012172,0.06063
0.066225,0.021593,0.058142,2.5227,0.089596,0.03069,0.15186,0.0019086,0.0048511,0.078844,0.33687,0.54967,0.14148,0.011215,0.05555
0.060834,0.019929,0.053349,2.3063,0.08207,0.028124,0.13892,0.0017989,0.0045242,0.072235,0.30803,0.57076,0.12939,0.010334,0.050873
0.05587,0.018396,0.048938,2.1069,0.075146,0.025762,0.12701,0.0016978,0.0042231,0.066153,0.28146,0.56101,0.11826,0.0095228,0.046569
0.051303,0.016985,0.044881,1.9233,0.068779,0.02359,0.11605,0.0016048,0.0039459,0.060559,0.25699,0.55112,0.10803,0.0087762,0.042612
0.047103,0.015687,0.041152,1.7544,0.062928,0.021593,0.10599,0.0015192,0.0036908,0.055418,0.23449,0.54402,0.098628,0.0080896,0.038975
0.043242,0.014494,0.037725,1.5992,0.057554,0.019758,0.096738,0.0014404,0.0034563,0.050694,0.2138,0.53998,0.089993,0.0074584,0.035634
0.039694,0.013397,0.034578,1.4567,0.052622,0.018074,0.088248,0.0013681,0.0032407,0.046356,0.1948,0.53904,0.082065,0.0068785,0.032567
0.036437,0.01239,0.03169,1.3258,0.048096,0.016528,0.080458,0.0013016,0.0030426,0.042376,0.17737,0.54111,0.074793,0.006346,0.029753
0.033447,0.011465,0.029041,1.2058,0.043947,0.01511,0.073316,0.0012406,0.0028608,0.038725,0.16137,0.54597,0.068125,0.0058572,0.027172
0.030704,0.010616,0.026613,1.0959,0.040146,0.013811,0.06677,0.0011846,0.002694,0.035379,0.14672,0.55255,0.062015,0.0054089,0.024808
0.02819,0.0098383,0.024388,0.99517,0.036665,0.012621,0.060775,0.0011333,0.002541,0.032313,0.1333,0.53574,0.056419,0.0049979,0.022642
0.025886,0.0091251,0.022351,0.90301,0.03348,0.011531,0.055288,0.0010863,0.0024008,0.029507,0.12101,0.48905,0.051299,0.0046214,0.02066
0.023776,0.0084719,0.020488,0.81872,0.030568,0.010534,0.050269,0.0010432,0.0022724,0.026939,0.10978,0.44429,0.046617,0.0042766,0.018847
0.021845,0.0078739,0.018784,0.7417,0.027906,0.0096225,0.045682,0.0010039,0.0021549,0.024591,0.099511,0.40286,0.042337,0.003961,0.01719
0.020078,0.0073268,0.017227,0.67136,0.025476,0.0087898,0.041492,0.00096789,0.0020474,0.022446,0.090137,0.36481,0.038429,0.0036725,0.015677
0.018463,0.0068266,0.015806,0.60718,0.023259,0.0080295,0.037667,0.00093504,0.0019492,0.020487,0.081583,0.32996,0.034862,0.0034087,0.014296
0.016988,0.0063696,0.014508,0.54866,0.021238,0.0073358,0.034177,0.00090508,0.0018595,0.0187,0.073783,0.29811,0.031609,0.0031678,0.013036
0.015641,0.0059523,0.013326,0.49534,0.019396,0.0067034,0.030997,0.00087778,0.0017777,0.01707,0.066678,0.26905,0.028645,0.0029478,0.011888
0.014412,0.0055715,0.012248,0.44681,0.01772,0.0061272,0.0281,0.00085294,0.0017031,0.015585,0.06021,0.24257,0.025946,0.0027472,0.010842
0.013291,0.0052243,0.011267,0.40266,0.016196,0.0056028,0.025464,0.00083037,0.0016351,0.014233,0.054327,0.21846,0.023491,0.0025644,0.0098904
0.012269,0.004908,0.010375,0.36255,0.014811,0.0051257,0.023066,0.00080988,0.0015733,0.013003,0.048981,0.19654,0.021258,0.0023978,0.0090251
0.011338,0.0046199,0.0095642,0.32612,0.013553,0.0046922,0.020887,0.00079131,0.0015171,0.011885,0.044127,0.17663,0.01923,0.0022461,0.008239
0.010491,0.0043579,0.0088279,0.29307,0.012413,0.0042985,0.018909,0.00077452,0.0014661,0.010869,0.039723,0.15856,0.017389,0.0021082,0.0075255
0.0097211,0.0041198,0.00816,0.26312,0.01138,0.0039414,0.017114,0.00075935,0.0014199,0.009947,0.035733,0.14218,0.01572,0.0019828,0.0068784
0.0090208,0.0039035,0.0075546,0.236,0.010445,0.0036177,0.015487,0.0007457,0.001378,0.0091108,0.032119,0.12735,0.014208,0.0018689,0.006292
0.0083846,0.0037072,0.0070065,0.21146,0.0095993,0.0033245,0.014014,0.00073342,0.0013401,0.0083531,0.028851,0.11393,0.012839,0.0017656,0.0057611
0.0078071,0.0035293,0.0065108,0.18929,0.0088361,0.0030594,0.012681,0.00072243,0.0013059,0.0076672,0.025897,0.10181,0.011601,0.0016719,0.005281
0.0072832,0.0033683,0.0060629,0.16927,0.0081478,0.0028197,0.011476,0.00071261,0.0012751,0.0070467,0.023231,0.090866,0.010483,0.001587,0.0048472
0.0068081,0.0032226,0.0056588,0.15122,0.0075279,0.0026034,0.010388,0.00070387,0.0012474,0.0064861,0.020827,0.080999,0.0094731,0.0015102,0.0044557
0.0063778,0.003091,0.0052946,0.13496,0.0069705,0.0024084,0.0094056,0.00069613,0.0012226,0.0059799,0.018662,0.072114,0.008563,0.0014407,0.0041027
0.0059881,0.0029722,0.0049669,0.12033,0.0064699,0.0022327,0.0085204,0.00068932,0.0012004,0.0055234,0.016714,0.064123,0.0077432,0.0013779,0.0037848
0.0056355,0.0028653,0.0046724,0.10717,0.0060212,0.0020748,0.0077234,0.00068336,0.0011805,0.0051121,0.014963,0.056943,0.0070057,0.0013213,0.0034988
0.0053167,0.0027691,0.0044081,0.095369,0.0056197,0.0019329,0.0070064,0.00067818,0.0011629,0.0047418,0.013392,0.050502,0.006343,0.0012702,0.0032418
0.0050286,0.0026827,0.0041715,0.084784,0.0052611,0.0018056,0.0063621,0.00067372,0.0011473,0.004409,0.011984,0.04473,0.005748,0.0012243,0.0030112
0.0047684,0.0026053,0.0039599,0.075306,0.0049415,0.0016917,0.0057838,0.00066994,0.0011335,0.0041101,0.010723,0.039566,0.0052146,0.0011829,0.0028046
0.0045336,0.0025361,0.0037712,0.066831,0.0046574,0.0015899,0.0052653,0.00066679,0.0011215,0.0038419,0.0095963,0.034952,0.0047369,0.0011458,0.0026196
0.0043219,0.0024744,0.0036033,0.059263,0.0044055,0.001499,0.004801,0.0006642,0.001111,0.0036017,0.0085905,0.030835,0.0043098,0.0011124,0.0024543
0.004131,0.0024195,0.0034543,0.052515,0.0041828,0.0014182,0.0043856,0.00066216,0.0011019,0.0033867,0.007694,0.027168,0.0039282,0.0010826,0.0023069
0.003959,0.0023709,0.0033225,0.046506,0.0039866,0.0013463,0.0040144,0.00066061,0.0010942,0.0031946,0.0068962,0.023906,0.0035879,0.0010559,0.0021755
0.0038042,0.002328,0.0032063,0.041165,0.0038145,0.0012827,0.0036833,0.00065953,0.0010877,0.0030232,0.0061874,0.02101,0.0032847,0.0010321,0.0020586
0.0036648,0.0022904,0.0031043,0.036424,0.0036642,0.0012265,0.0033881,0.00065888,0.0010823,0.0028705,0.0055588,0.018444,0.0030151,0.0010109,0.0019549
0.0035395,0.0022575,0.0030152,0.032224,0.0035336,0.0011771,0.0031253,0.00065864,0.0010779,0.0027345,0.0050022,0.016173,0.0027756,0.00099209,0.001863
0.0034269,0.0022291,0.0029379,0.028508,0.0034209,0.0011337,0.0028918,0.00065878,0.0010745,0.0026138,0.0045104,0.014168,0.0025633,0.00097539,0.0017818
0.0033257,0.0022046,0.0028712,0.025227,0.0033245,0.0010959,0.0026844,0.00065929,0.001072,0.0025068,0.0040767,0.012402,0.0023754,0.00096063,0.0017102
0.0032348,0.0021839,0.0028143,0.022336,0.0032427,0.0010631,0.0025005,0.00066013,0.0010703,0.0024121,0.003695,0.010848,0.0022092,0.00094764,0.0016472
0.0031532,0.0021666,0.0027663,0.019793,0.0031742,0.0010348,0.0023378,0.0006613,0.0010693,0.0023284,0.0033597,0.0094853,0.0020627,0.00093624,0.0015919
0.00308,0.0021525,0.0027264,0.017561,0.0031179,0.0010107,0.0021939,0.00066278,0.0010691,0.0022547,0.0030661,0.0082923,0.0019336,0.00092629,0.0015436
0.0030144,0.0021413,0.0026939,0.015606,0.0030725,0.00099031,0.0020668,0.00066455,0.0010695,0.00219,0.0028094,0.0072507,0.0018202,0.00091764,0.0015015
0.0029555,0.0021329,0.0026683,0.013898,0.0030371,0.00097332,0.0019548,0.00066661,0.0010706,0.0021332,0.0025857,0.0063437,0.0017206,0.00091019,0.001465
0.0029027,0.002127,0.002649,0.012408,0.0030108,0.00095943,0.0018562,0.00066894,0.0010723,0.0020837,0.0023913,0.0055561,0.0016335,0.00090382,0.0014335
0.0028555,0.0021235,0.0026355,0.011113,0.0029929,0.00094838,0.0017695,0.00067153,0.0010745,0.0020406,0.0022229,0.0048743,0.0015574,0.00089843,0.0014065
0.0028132,0.0021223,0.0026274,0.009989,0.0029826,0.00093993,0.0016934,0.00067439,0.0010772,0.0020032,0.0020775,0.0042859,0.0014911,0.00089394,0.0013835
0.0027754,0.0021233,0.0026245,0.0090167,0.0029793,0.00093388,0.0016267,0.00067751,0.0010805,0.0019711,0.0019523,0.0037799,0.0014335,0.00089026,0.001364
0.0027415,0.0021263,0.0026264,0.0081778,0.0029826,0.00093005,0.0015684,0.00068087,0.0010842,0.0019435,0.0018451,0.0033465,0.0013835,0.00088732,0.0013477
0.0027113,0.0021314,0.0026329,0.0074562,0.0029919,0.00092829,0.0015175,0.00068448,0.0010884,0.0019202,0.0017536,0.0029765,0.0013403,0.00088506,0.0013342
0.0026843,0.0021385,0.0026439,0.0068374,0.0030069,0.00092848,0.001473,0.00068834,0.001093,0.0019006,0.0016759,0.0026623,0.0013031,0.00088342,0.0013233
0.0026603,0.0021476,0.0026592,0.0063085,0.0030274,0.00093053,0.0014344,0.00069245,0.0010981,0.0018843,0.0016104,0.0023966,0.0012712,0.00088235,0.0013147
0.0026389,0.0021587,0.0026789,0.0058581,0.0030531,0.00093437,0.0014007,0.00069682,0.0011037,0.0018711,0.0015554,0.0021732,0.0012438,0.00088182,0.0013081
0.00262,0.0021718,0.0027031,0.005476,0.0030838,0.00093997,0.0013716,0.00070143,0.0011096,0.0018606,0.0015097,0.0019864,0.0012205,0.00088178,0.0013033
0.0026032,0.0021871,0.002732,0.0051531,0.0031196,0.00094733,0.0013464,0.00070631,0.001116,0.0018526,0.0014719,0.0018314,0.0012008,0.00088219,0.0013002
0.0025886,0.0022047,0.002766,0.0048816,0.0031606,0.00095654,0.0013247,0.00071146,0.0011228,0.0018469,0.0014412,0.0017038,0.0011843,0.00088304,0.0012986
0.0025758,0.0022251,0.0028061,0.0046549,0.0032072,0.00096782,0.0013061,0.00071689,0.00113,0.0018435,0.0014166,0.0016,0.0011704,0.0008843,0.0012983
0.0025649,0.0022492,0.0028548,0.004468,0.0032608,0.00098175,0.0012903,0.00072265,0.0011377,0.0018422,0.0013974,0.0015172,0.0011591,0.00088596,0.0012994
0.0025562,0.0022806,0.0029216,0.0043212,0.0033267,0.0010008,0.0012774,0.00072886,0.001146,0.0018437,0.0013837,0.0014554,0.0011504,0.00088806,0.001302
0.0025633,0.0024693,0.0034009,0.0041909,0.0036229,0.0011244,0.0012708,0.0007404,0.0011585,0.0018713,0.0013718,0.0013947,0.0011446,0.00089185,0.001313
0.0025648,0.0026047,0.0037387,0.0040099,0.0038411,0.0012122,0.00126,0.00075041,0.00117,0.0018895,0.0013535,0.0013075,0.0011356,0.0008952,0.0013207
0.0025703,0.0027418,0.0040796,0.0039704,0.0040657,0.001302,0.0012579,0.00076072,0.001182,0.0019124,0.0013543,0.001298,0.0011348,0.00089933,0.0013317
0.0025807,0.0029216,0.0045315,0.0039424,0.0043539,0.0014203,0.0012581,0.00077266,0.0011955,0.0019431,0.0013566,0.0012922,0.0011352,0.00090412,0.0013454
0.0025959,0.0031441,0.0050942,0.0039226,0.0047054,0.0015669,0.0012605,0.00078622,0.0012104,0.0019813,0.00136,0.0012882,0.0011369,0.00090955,0.0013618
0.0026165,0.0034149,0.0057823,0.0039107,0.0051285,0.0017456,0.0012652,0.00080161,0.0012269,0.0020279,0.0013645,0.0012856,0.0011399,0.00091569,0.001381
0.002643,0.0037414,0.0066153,0.0039068,0.005634,0.0019613,0.0012725,0.00081907,0.0012453,0.0020843,0.0013702,0.0012843,0.0011441,0.0009226,0.0014035
0.0026763,0.0041324,0.007616,0.0039116,0.0062348,0.0022199,0.0012827,0.00083889,0.0012656,0.0021517,0.0013769,0.0012841,0.0011498,0.00093037,0.0014297
0.0027175,0.0045978,0.0088108,0.0039258,0.0069456,0.002528,0.0012961,0.00086142,0.0012882,0.0022319,0.0013849,0.0012851,0.0011571,0.00093909,0.0014602
0.0027676,0.005149,0.010229,0.0039503,0.007783,0.0028932,0.0013132,0.00088703,0.0013135,0.0023267,0.0013942,0.0012873,0.0011663,0.00094889,0.0014955
0.0028278,0.0057988,0.011905,0.0039863,0.0087658,0.003324,0.0013344,0.00091615,0.0013416,0.0024381,0.0014049,0.0012906,0.0011774,0.00095988,0.0015363
0.0028996,0.0065616,0.013876,0.0040349,0.009915,0.0038299,0.0013602,0.00094927,0.001373,0.0025687,0.0014171,0.0012951,0.0011907,0.0009722,0.0015833
0.0029844,0.0074534,0.016184,0.0040976,0.011254,0.0044217,0.0013913,0.00098693,0.0014082,0.0027209,0.0014311,0.0013008,0.0012065,0.00098601,0.0016374
0.003084,0.0084924,0.018877,0.0041761,0.01281,0.0051114,0.0014283,0.0010297,0.0014476,0.0028977,0.0014469,0.0013079,0.0012252,0.0010015,0.0016996
0.0032005,0.0096985,0.022007,0.0042721,0.014612,0.0059123,0.0014719,0.0010783,0.0014916,0.0031026,0.0014648,0.0013164,0.0012469,0.0010188,0.0017707
0.0033358,0.011094,0.025633,0.0043877,0.016693,0.0068394,0.001523,0.0011335,0.001541,0.003339,0.0014849,0.0013264,0.0012721,0.0010382,0.0018521
0.0034925,0.012705,0.029821,0.0045252,0.019089,0.0079092,0.0015824,0.001196,0.0015963,0.0036111,0.0015076,0.001338,0.0013011,0.00106,0.001945
0.0036732,0.014557,0.034642,0.0046871,0.021841,0.0091403,0.0016513,0.0012668,0.0016582,0.0039235,0.0015329,0.0013514,0.0013345,0.0010843,0.0020508
0.0038809,0.016683,0.040179,0.0048763,0.024994,0.010553,0.0017308,0.001347,0.0017276,0.0042812,0.0015614,0.0013666,0.0013728,0.0011115,0.0021711
0.004119,0.019116,0.04652,0.005096,0.028598,0.01217,0.0018221,0.0014377,0.0018053,0.0046898,0.0015932,0.0013839,0.0014165,0.001142,0.0023078
0.0043909,0.021893,0.053764,0.0053496,0.032709,0.014017,0.0019266,0.00154,0.0018924,0.0051555,0.0016288,0.0014035,0.0014661,0.001176,0.0024627
0.0047009,0.025057,0.06202,0.005641,0.037387,0.016121,0.0020458,0.0016555,0.0019898,0.005685,0.0016685,0.0014255,0.0015225,0.001214,0.0026379
0.0050533,0.028654,0.071409,0.0059745,0.0427,0.018513,0.0021816,0.0017856,0.0020987,0.006286,0.0017127,0.0014502,0.0015863,0.0012565,0.002836
0.005453,0.032733,0.082065,0.0063549,0.048721,0.021226,0.0023357,0.001932,0.0022205,0.0069667,0.001762,0.0014778,0.0016584,0.0013038,0.0030594
0.0059055,0.037352,0.094132,0.0067873,0.055534,0.024298,0.0025102,0.0020965,0.0023567,0.0077363,0.0018169,0.0015087,0.0017398,0.0013567,0.0033112
0.0064166,0.042571,0.10777,0.0072775,0.063227,0.027769,0.0027074,0.0022813,0.0025087,0.0086049,0.0018779,0.0015431,0.0018313,0.0014155,0.0035943
0.006993,0.048457,0.12316,0.0078318,0.0719,0.031685,0.0029298,0.0024885,0.0026782,0.0095835,0.0019457,0.0015813,0.0019342,0.0014811,0.0039125
0.0076417,0.055085,0.1405,0.0084571,0.081661,0.036095,0.0031803,0.0027206,0.0028673,0.010684,0.0020211,0.0016239,0.0020496,0.0015541,0.0042694
0.0083707,0.062536,0.15999,0.0091611,0.092629,0.041053,0.0034616,0.0029803,0.003078,0.01192,0.0021047,0.0016711,0.0021789,0.0016352,0.0046692
0.0091886,0.070899,0.18187,0.0099521,0.10493,0.046617,0.0037773,0.0032705,0.0033126,0.013307,0.0021975,0.0017234,0.0023235,0.0017254,0.0051166
0.010105,0.080271,0.20639,0.010839,0.11872,0.052854,0.0041309,0.0035944,0.0035735,0.014859,0.0023003,0.0017813,0.0024851,0.0018256,0.0056166
0.01113,0.090759,0.23384,0.011832,0.13414,0.059833,0.0045264,0.0039557,0.0038635,0.016595,0.0024141,0.0018455,0.0026654,0.0019368,0.0061748
0.012274,0.10248,0.26451,0.012942,0.15137,0.067632,0.0049681,0.0043581,0.0041856,0.018533,0.0025402,0.0019164,0.0028662,0.0020601,0.006797
0.013551,0.11556,0.29875,0.014181,0.17059,0.076336,0.0054607,0.0048058,0.004543,0.020695,0.0026796,0.0019947,0.0030898,0.0021968,0.0074899
0.014974,0.13013,0.3369,0.015562,0.19201,0.086037,0.0060094,0.0053036,0.0049393,0.023103,0.0028337,0.0020812,0.0033384,0.0023481,0.0082607
0.016557,0.14636,0.37937,0.0171,0.21585,0.096835,0.0066198,0.0058563,0.0053783,0.025783,0.0030039,0.0021766,0.0036144,0.0025156,0.0091171
0.018316,0.1644,0.42659,0.018808,0.24235,0.10884,0.0072981,0.0064694,0.0058643,0.02876,0.0031918,0.0022817,0.0039206,0.0027007,0.010068
0.020269,0.18442,0.47902,0.020706,0.27177,0.12217,0.0080509,0.0071489,0.0064019,0.032064,0.0033992,0.0023976,0.00426,0.0029053,0.011122
0.022434,0.20664,0.53717,0.02281,0.3044,0.13696,0.0088854,0.0079012,0.006996,0.035729,0.0036277,0.0025251,0.0046356,0.0031312,0.012289
0.024833,0.23125,0.60158,0.02514,0.34054,0.15334,0.0098097,0.0087335,0.0076521,0.039787,0.0038795,0.0026654,0.0050512,0.0033804,0.013582
0.027487,0.25849,0.67286,0.02772,0.38055,0.17148,0.010832,0.0096532,0.0083761,0.044278,0.0041568,0.0028197,0.0055103,0.0036551,0.01501
0.030421,0.28861,0.75165,0.030571,0.42478,0.19152,0.011962,0.010669,0.0091743,0.049242,0.0044618,0.0029893,0.0060172,0.0039578,0.016588
0.033661,0.32187,0.83864,0.033719,0.47363,0.21367,0.01321,0.011789,0.010054,0.054723,0.0047973,0.0031755,0.0065763,0.004291,0.01833
0.037236,0.35858,0.93459,0.037193,0.52753,0.2381,0.014587,0.013024,0.011022,0.060771,0.0051659,0.0033798,0.0071924,0.0046576,0.02025
0.041176,0.39903,1.0403,0.041021,0.58695,0.26503,0.016104,0.014384,0.012087,0.067437,0.0055708,0.003604,0.0078709,0.0050606,0.022365
0.045516,0.44358,1.1566,0.045238,0.6524,0.29469,0.017774,0.015881,0.013258,0.074779,0.0060151,0.0038498,0.0086174,0.0055034,0.024693
0.05029,0.4926,1.2845,0.049877,0.72442,0.32733,0.019612,0.017527,0.014545,0.082857,0.0065025,0.0041191,0.0094381,0.0059895,0.027254
0.05554,0.54648,1.4249,0.054977,0.80361,0.3632,0.021633,0.019335,0.015957,0.091739,0.0070368,0.004414,0.01034,0.0065227,0.030068
0.061307,0.60565,1.5788,0.06058,0.8906,0.4026,0.023852,0.021321,0.017506,0.1015,0.007622,0.0047368,0.011329,0.0071075,0.033158
0.067637,0.67057,1.7473,0.06673,0.98609,0.44583,0.026288,0.023499,0.019204,0.1122,0.0082628,0.0050898,0.012415,0.0077481,0.036549
0.07458,0.74173,1.9312,0.073474,1.0908,0.49322,0.028959,0.025887,0.021064,0.12395,0.008964,0.0054758,0.013604,0.0084496,0.040267
0.082189,0.81966,2.1314,0.080865,1.2056,0.54512,0.031887,0.028503,0.023101,0.13682,0.0097308,0.0058976,0.014908,0.0092173,0.04434
0.090522,0.90493,2.3473,0.08896,1.3313,0.6019,0.035092,0.031367,0.025329,0.15092,0.010569,0.0063582,0.016334,0.010057,0.0488
0.099641,0.9981,2.5736,0.097819,1.4688,0.66395,0.038601,0.0345,0.027766,0.16635,0.011484,0.006861,0.017894,0.010975,0.05368
0.10961,1.0998,2.6475,0.10751,1.6191,0.73168,0.042437,0.037926,0.030428,0.18322,0.012484,0.0074095,0.0196,0.011977,0.059016
0.12051,1.2106,2.4958,0.11809,1.7834,0.80545,0.04663,0.041669,0.033336,0.20166,0.013574,0.0080076,0.021463,0.013071,0.064846
0.13241,1.3311,2.3399,0.12966,1.9628,0.88555,0.051209,0.045755,0.036509,0.22179,0.014763,0.0086594,0.023497,0.014265,0.071213
0.1454,1.4615,2.1917,0.14228,2.1585,0.97165,0.056206,0.050215,0.03997,0.24377,0.016059,0.0093694,0.025717,0.015567,0.078161
0.15957,1.6011,2.0526,0.15604,2.3718,1.0462,0.061657,0.055078,0.043743,0.26773,0.017471,0.010142,0.028136,0.016986,0.085738
0.17501,1.7349,1.9225,0.17105,2.6041,1.089,0.067599,0.060378,0.047853,0.29385,0.019008,0.010984,0.030774,0.018531,0.093997
0.19183,1.735,1.8012,0.1874,2.857,1.1353,0.074072,0.066152,0.05233,0.3223,0.020681,0.011899,0.033646,0.020213,0.10299
0.21015,1.6952,1.6881,0.20519,3.1319,1.1881,0.08112,0.072437,0.057201,0.35328,0.022501,0.012893,0.036773,0.022044,0.11279
0.23007,1.6607,1.5828,0.22456,3.4306,1.2474,0.088788,0.079276,0.0625,0.38697,0.024479,0.013974,0.040174,0.024034,0.12344
0.25173,1.6338,1.4847,0.24563,3.7546,1.3104,0.097128,0.086713,0.068261,0.4236,0.026628,0.015148,0.043873,0.026198,0.13503
0.27526,1.6148,1.3934,0.26852,4.1054,1.306,0.10619,0.094796,0.07452,0.46339,0.028962,0.016423,0.047892,0.028549,0.14763
0.30082,1.6033,1.3084,0.2934,4.4843,1.2309,0.11604,0.10358,0.081318,0.5066,0.031496,0.017806,0.052258,0.031101,0.16131
0.32856,1.5956,1.2292,0.32041,4.8909,1.1566,0.12673,0.11311,0.088698,0.55349,0.034246,0.019306,0.056998,0.033871,0.17616
0.35864,1.5348,1.1555,0.34972,5.3188,1.0861,0.13833,0.12345,0.096704,0.60433,0.037228,0.020932,0.062141,0.036876,0.19228
0.39125,1.4443,1.087,0.38151,5.5931,1.0197,0.15092,0.13467,0.10539,0.65942,0.04046,0.022695,0.067719,0.040135,0.20976
0.42658,1.3578,1.0232,0.41598,5.4193,0.95735,0.16456,0.14684,0.1148,0.71906,0.043963,0.024604,0.073765,0.043666,0.22871
0.46481,1.2764,0.96384,0.45333,5.2179,0.89892,0.17934,0.16002,0.125,0.78357,0.047757,0.026672,0.080317,0.047492,0.24925
0.50616,1.2,0.90868,0.49379,5.032,0.84419,0.19535,0.17429,0.13604,0.85326,0.051864,0.02891,0.087413,0.051635,0.27148
0.55083,1.1285,0.85742,0.53758,4.8657,0.79293,0.21267,0.18975,0.14799,0.92843,0.056309,0.031331,0.095094,0.056119,0.29555
0.59903,1.0616,0.80983,0.58497,4.7198,0.74492,0.23142,0.20647,0.16093,1.0093,0.061117,0.033949,0.10341,0.06097,0.32159
0.65095,0.99898,0.76567,0.63622,4.5933,0.69996,0.25169,0.22456,0.17492,1.0958,0.066316,0.03678,0.11239,0.066216,0.34975
0.7067,0.94044,0.72476,0.69163,4.4797,0.65785,0.2736,0.24411,0.19004,1.1869,0.071935,0.039838,0.12211,0.071888,0.38019
0.76617,0.88571,0.68688,0.75151,4.2976,0.6184,0.29727,0.26524,0.20639,1.2643,0.078006,0.043142,0.13261,0.078016,0.41307
0.8282,0.83455,0.65189,0.81617,4.0891,0.58143,0.32282,0.28807,0.22404,1.2254,0.084563,0.04671,0.14396,0.084635,0.44858
0.86386,0.78675,0.61961,0.88599,3.8946,0.54679,0.35041,0.31271,0.24311,1.1607,0.091641,0.050561,0.15621,0.091781,0.4869
0.82435,0.74208,0.5899,0.96132,3.7151,0.51431,0.38016,0.33931,0.26368,1.0979,0.09928,0.054716,0.16942,0.099494,0.52824
0.77932,0.70036,0.56265,1.0426,3.5506,0.48386,0.41223,0.36801,0.28588,1.0383,0.10752,0.059198,0.18369,0.10782,0.57281
0.73589,0.66141,0.53772,1.1301,3.4006,0.45531,0.44677,0.39895,0.30983,0.98236,0.11641,0.06403,0.19906,0.11679,0.62084
0.69472,0.62506,0.51501,1.2245,3.2645,0.42852,0.48397,0.4323,0.33564,0.92995,0.12599,0.069238,0.21564,0.12646,0.67255
0.65592,0.59115,0.49444,1.3261,3.1418,0.40338,0.52397,0.46824,0.36346,0.88099,0.13631,0.07485,0.2335,0.13689,0.72819
0.61944,0.55955,0.47591,1.4353,3.0322,0.3798,0.56694,0.50694,0.39343,0.83534,0.14743,0.080894,0.25274,0.14812,0.78801
0.58521,0.53011,0.45935,1.5526,2.9352,0.35765,0.61301,0.5486,0.42571,0.79285,0.1594,0.087402,0.27346,0.16022,0.85223
0.55311,0.50273,0.4447,1.678,2.8505,0.33687,0.66227,0.59344,0.46046,0.75338,0.17229,0.094407,0.29575,0.17324,0.92105
0.52305,0.47727,0.4319,1.8018,2.7777,0.31734,0.71455,0.64166,0.49786,0.71678,0.18617,0.10195,0.31974,0.18725,0.99452
0.49491,0.45365,0.42091,1.8994,2.7168,0.29901,0.76865,0.6935,0.53809,0.68291,0.20109,0.11005,0.34553,0.20233,1.0723
0.46859,0.43176,0.41168,2.0019,2.6673,0.28178,0.79176,0.7492,0.58136,0.65165,0.21714,0.11877,0.37325,0.21854,1.1512
0.44399,0.41152,0.40418,2.1141,2.6293,0.26559,0.75703,0.80902,0.62788,0.62289,0.23439,0.12814,0.40303,0.23597,1.1614
0.42102,0.39285,0.3984,2.237,2.6025,0.25038,0.72013,0.87321,0.67787,0.59651,0.25293,0.13822,0.43501,0.2547,1.109
0.3996,0.37568,0.39431,2.3711,2.587,0.23608,0.68482,0.94204,0.73158,0.57243,0.27286,0.14904,0.46933,0.27483,1.0567
0.37964,0.35993,0.39192,2.5172,2.5827,0.22263,0.65159,1.0158,0.78927,0.55054,0.29426,0.16066,0.50613,0.29644,1.0071
0.36107,0.34556,0.39121,2.6757,2.5897,0.20999,0.6205,1.0946,0.85122,0.53077,0.31724,0.17314,0.54556,0.31965,0.96061
0.34381,0.3325,0.39221,2.8472,2.608,0.1981,0.59155,1.1786,0.9177,0.51306,0.3419,0.18653,0.58776,0.34456,0.91738
0.32781,0.32071,0.39491,3.0317,2.6377,0.18692,0.56468,1.2675,0.98904,0.49733,0.36837,0.20091,0.63283,0.37129,0.87735
0.313,0.31014,0.39935,3.2289,2.6789,0.1764,0.53982,1.3595,1.0656,0.48354,0.39677,0.21633,0.68075,0.39997,0.84043
0.29933,0.30077,0.40554,3.4346,2.7318,0.1665,0.5169,1.4047,1.1476,0.47164,0.42723,0.23286,0.7311,0.43072,0.80653
0.28676,0.29254,0.41354,3.563,2.7964,0.15718,0.49585,1.3439,1.2356,0.46159,0.45989,0.2506,0.77811,0.46369,0.77556
0.27522,0.28545,0.42338,3.4101,2.8726,0.14842,0.47661,1.2775,1.3298,0.45336,0.4949,0.2696,0.77188,0.49902,0.74743
0.26469,0.27946,0.43512,3.2289,2.9599,0.14017,0.4591,1.2135,1.4308,0.44693,0.53241,0.28997,0.74873,0.53687,0.72205
0.25512,0.27456,0.44881,3.053,3.055,0.13241,0.44328,1.1529,1.5389,0.44228,0.57261,0.31179,0.72684,0.57741,0.69934
0.24649,0.27073,0.46452,2.8853,3.0862,0.1251,0.4291,1.0959,1.6546,0.43941,0.61566,0.33515,0.70713,0.62081,0.67923
0.23876,0.26797,0.48232,2.7263,2.9427,0.11822,0.41651,1.0424,1.7784,0.43831,0.66176,0.36018,0.6898,0.66727,0.66166
0.2319,0.26626,0.50231,2.5757,2.7894,0.11174,0.40547,0.99237,1.9108,0.43899,0.71111,0.38696,0.67491,0.71697,0.64659
0.2259,0.26561,0.52457,2.4334,2.6421,0.10565,0.39594,0.94567,2.0522,0.44146,0.76392,0.41563,0.66249,0.77013,0.63396
0.22074,0.26603,0.5492,2.2989,2.5023,0.099906,0.38791,0.90216,2.203,0.44574,0.82044,0.4463,0.65252,0.82694,0.62374
0.21639,0.26751,0.57631,2.1719,2.3703,0.094504,0.38134,0.86172,2.3634,0.45186,0.88089,0.47911,0.64502,0.88763,0.61591
0.21286,0.27007,0.60603,2.0521,2.2458,0.089419,0.37622,0.82423,2.5315,0.45986,0.94554,0.5142,0.63998,0.95239,0.61045
0.21012,0.27372,0.63849,1.9389,2.1285,0.084634,0.37254,0.78957,2.6572,0.46977,1.0147,0.55171,0.63739,1.0214,0.60736
0.20817,0.2785,0.67381,1.8321,2.0182,0.08013,0.3703,0.75763,2.7436,0.48164,1.0885,0.59181,0.63728,1.0946,0.60664
0.20701,0.28441,0.71217,1.7314,1.9145,0.075893,0.36949,0.7283,2.8384,0.49553,1.1675,0.63465,0.63965,1.1701,0.60829
0.20664,0.29149,0.75371,1.6362,1.817,0.071907,0.37011,0.70151,2.9441,0.5115,1.2519,0.68043,0.64454,1.2201,0.61234
0.20706,0.29978,0.79862,1.5464,1.7256,0.068158,0.37218,0.67715,3.0615,0.52962,1.342,0.72932,0.65197,1.2586,0.61882
0.20827,0.3093,0.84708,1.4617,1.6398,0.064633,0.37572,0.65516,3.191,0.54998,1.4382,0.78153,0.662,1.3011,0.62776
0.21029,0.32011,0.89928,1.3817,1.5595,0.06132,0.38074,0.63547,3.3325,0.57265,1.5409,0.83726,0.67466,1.3484,0.63921
0.21313,0.33224,0.95545,1.3062,1.4843,0.058208,0.38727,0.61802,3.4837,0.59774,1.6506,0.89673,0.69003,1.4007,0.65322
0.2168,0.34576,1.0158,1.2349,1.414,0.055286,0.39535,0.60274,3.5794,0.62535,1.7676,0.96018,0.70816,1.4576,0.66987
0.22131,0.36072,1.0806,1.1676,1.3483,0.052544,0.405,0.58961,3.6088,0.6556,1.8924,1.0278,0.72915,1.5138,0.68923
0.2267,0.37718,1.1501,1.104,1.2872,0.049972,0.41628,0.57858,3.6464,0.68859,2.0255,1.1,0.75306,1.514,0.71138
0.23298,0.39521,1.2245,1.0441,1.2303,0.047563,0.42923,0.56963,3.6961,0.72448,2.1674,1.1768,0.78,1.4936,0.73642
0.24017,0.41488,1.3042,0.98743,1.1774,0.045307,0.4439,0.56273,3.7584,0.76339,2.3187,1.2585,0.81008,1.4768,0.76445
0.24833,0.43627,1.3894,0.93396,1.1285,0.043198,0.46037,0.55786,3.8332,0.80548,2.4799,1.3453,0.84339,1.4645,0.79558
0.25746,0.45947,1.4805,0.88348,1.0833,0.041228,0.47869,0.55502,3.9182,0.8509,2.6515,1.4365,0.88005,1.4573,0.82996
0.26762,0.48458,1.5778,0.83581,1.0417,0.039391,0.49894,0.55421,3.9753,0.89983,2.8343,1.512,0.92016,1.4551,0.86771
0.27885,0.51168,1.6816,0.7908,1.0036,0.037681,0.5212,0.55544,3.848,0.95244,3.0287,1.5653,0.96383,1.4582,0.90898
0.29118,0.54089,1.7921,0.7483,0.96879,0.036092,0.54555,0.55872,3.6936,1.0089,3.2354,1.6229,1.0111,1.4665,0.95395
0.30467,0.57232,1.9095,0.70817,0.93726,0.03462,0.5721,0.56406,3.5468,1.0694,3.4548,1.6864,1.0618,1.4802,1.0028
0.31938,0.60609,2.033,0.67028,0.90887,0.033259,0.60094,0.57151,3.41,1.1342,3.6873,1.7563,1.1151,1.4994,1.0557
0.33535,0.64233,2.1347,0.6345,0.88354,0.032004,0.63217,0.58109,3.2834,1.2033,3.9326,1.8329,1.1541,1.524,1.1128
0.35265,0.68118,2.2031,0.60072,0.86119,0.030853,0.66592,0.59285,3.167,1.2769,4.1878,1.9167,1.13,1.5544,1.1744
0.37135,0.72279,2.2768,0.56883,0.84176,0.029802,0.70231,0.60683,3.0607,1.3549,4.4168,2.008,1.0993,1.5905,1.2407
0.39152,0.76731,2.3586,0.53872,0.82519,0.028846,0.74145,0.6231,2.9643,1.4364,4.3508,2.1071,1.0709,1.6326,1.312
0.41323,0.81491,2.449,0.51031,0.81144,0.027984,0.7835,0.64172,2.8774,1.5093,4.2017,2.2144,1.0455,1.6808,1.3884
0.43657,0.86577,2.5485,0.48348,0.80046,0.027213,0.82858,0.66277,2.7999,1.4915,4.0582,2.3302,1.0233,1.7353,1.4704
0.46162,0.92007,2.6577,0.45817,0.79224,0.026529,0.87685,0.68632,2.7314,1.4507,3.925,2.4551,1.0044,1.7963,1.5582
0.48848,0.97801,2.777,0.43429,0.78675,0.025932,0.92843,0.71247,2.6719,1.4122,3.803,2.5894,0.9888,1.864,1.652
0.51724,1.0398,2.9068,0.41175,0.78398,0.02542,0.98345,0.74131,2.621,1.3775,3.6926,2.7335,0.97649,1.9386,1.7523
0.54802,1.1057,3.0475,0.3905,0.78394,0.024991,1.042,0.77296,2.5782,1.3469,3.5937,2.8879,0.96745,2.0204,1.8594
0.58091,1.1759,3.1998,0.37046,0.78664,0.024643,1.1041,0.80753,2.5426,1.3206,3.5063,3.0531,0.96169,2.1097,1.9736
0.61605,1.2507,3.3641,0.35157,0.79209,0.024377,1.1693,0.84515,2.5059,1.2984,3.4301,3.2293,0.95921,2.2066,2.0953
0.65357,1.3303,3.5409,0.33377,0.80032,0.024191,1.2361,0.88595,2.4017,1.2805,3.3652,3.4166,0.96003,2.3115,2.225
0.69358,1.415,3.7309,0.317,0.81136,0.024085,1.2611,0.93008,2.2794,1.2669,3.3112,3.6147,0.96415,2.4244,2.3629
0.73625,1.5052,3.9346,0.30121,0.82527,0.02406,1.204,0.9777,2.162,1.2574,3.2682,3.8202,0.97161,2.5453,2.5095
0.78171,1.6011,4.1526,0.28635,0.84208,0.024114,1.1433,1.029,2.0506,1.2522,3.2359,3.9642,0.98246,2.6736,2.665
0.83014,1.7031,4.3854,0.27238,0.86188,0.024249,1.0844,1.0841,1.9452,1.2512,3.2144,3.8802,0.99673,2.8059,2.8298
0.8817,1.8115,4.6334,0.25924,0.88471,0.024466,1.0283,1.1432,1.8455,1.2544,3.2035,3.7753,1.0145,2.8645,3.0035
0.93657,1.9267,4.8967,0.24691,0.91067,0.024765,0.97493,1.2065,1.7514,1.2619,3.2032,3.6779,1.0358,2.738,3.1847
0.99495,2.0491,5.1742,0.23533,0.93984,0.025147,0.92433,1.2742,1.6626,1.2737,3.2133,3.5903,1.0608,2.5999,3.3612
1.057,2.179,5.4605,0.22448,0.97231,0.025615,0.87641,1.3466,1.5788,1.2899,3.2337,3.5134,1.0894,2.4661,3.3386
1.1231,2.3171,5.662,0.21433,1.0082,0.026169,0.83109,1.4237,1.4999,1.3106,3.2638,3.4473,1.122,2.3384,3.1962
1.1932,2.4636,5.4473,0.20483,1.0475,0.026812,0.78823,1.5057,1.4256,1.3358,3.3016,3.3921,1.1584,2.217,3.0557
1.2678,2.619,5.1717,0.19596,1.0904,0.027547,0.74774,1.5906,1.3556,1.3656,3.3125,3.3477,1.199,2.1019,2.9219
1.347,2.7839,4.9026,0.1877,1.1369,0.028376,0.7095,1.6661,1.2899,1.4002,3.1924,3.314,1.2437,1.993,2.7958
1.4311,2.9588,4.6449,0.18001,1.1868,0.029302,0.67341,1.7435,1.228,1.4396,3.0596,3.2911,1.2928,1.8899,2.6776
1.5205,3.144,4.3995,0.17288,1.2392,0.030328,0.63936,1.8264,1.17,1.484,2.9333,3.279,1.3465,1.7924,2.5673
1.6153,3.3402,4.1663,0.16629,1.2758,0.031457,0.60726,1.9149,1.1156,1.5336,2.815,3.2776,1.4048,1.7003,2.4646
1.716,3.5477,3.9451,0.1602,1.256,0.032695,0.577,2.008,1.0646,1.5885,2.7049,3.287,1.468,1.6133,2.3694
1.8228,3.7666,3.7354,0.15462,1.2323,0.034045,0.54851,2.0746,1.017,1.649,2.6029,3.3072,1.5362,1.5312,2.2814
1.9362,3.9968,3.5368,0.14951,1.2114,0.035511,0.5217,2.0957,0.97247,1.7152,2.5088,3.3383,1.6096,1.4538,2.2004
2.0564,4.2359,3.3488,0.14486,1.1939,0.037099,0.49648,2.1197,0.93097,1.7873,2.4224,3.3804,1.6883,1.3807,2.1263
2.184,4.4593,3.1707,0.14066,1.1799,0.038814,0.47278,2.1495,0.89237,1.8656,2.3435,3.4336,1.7725,1.3119,2.0588
2.3193,4.4133,3.0022,0.1369,1.1697,0.040662,0.45054,2.1857,0.85655,1.9503,2.2718,3.498,1.8622,1.2471,1.9977
2.4627,4.2639,2.8428,0.13356,1.1632,0.042649,0.42968,2.2283,0.82339,2.0417,2.2073,3.5737,1.9567,1.1861,1.9429
2.6147,4.1194,2.6919,0.13064,1.1603,0.044782,0.41015,2.276,0.79281,2.1401,2.1497,3.6608,2.0532,1.1288,1.8943
2.7759,3.9848,2.5493,0.12813,1.1612,0.047067,0.39188,2.2969,0.76471,2.2457,2.0989,3.7589,2.0798,1.0749,1.8516
2.9467,3.861,2.4143,0.12601,1.1659,0.049513,0.37482,2.2686,0.73901,2.3589,2.0546,3.8675,1.9977,1.0243,1.8148
3.1276,3.7485,2.2868,0.12429,1.1744,0.052127,0.35892,2.243,0.71562,2.4798,2.0169,3.9828,1.9133,0.97692,1.7838
3.3193,3.6472,2.1662,0.12296,1.1867,0.054919,0.34413,2.2234,0.69449,2.6085,1.9855,4.0403,1.8327,0.93252,1.7585
3.5222,3.557,2.0522,0.12202,1.2029,0.057897,0.33041,2.2104,0.67554,2.7443,1.9604,3.8698,1.7569,0.891,1.7389
3.7372,3.4778,1.9445,0.12145,1.223,0.06107,0.31771,2.2041,0.65873,2.8704,1.9414,3.6759,1.686,0.85223,1.7248
3.9647,3.4094,1.8428,0.12127,1.2471,0.06445,0.30601,2.2045,0.644,2.9289,1.9284,3.4883,1.62,0.81611,1.7162
4.2053,3.3516,1.7467,0.12148,1.2754,0.068048,0.29525,2.2115,0.6313,2.9836,1.9212,3.3095,1.5589,0.78252,1.7132
4.4599,3.3043,1.6559,0.12206,1.3079,0.071874,0.28542,2.225,0.62061,3.0465,1.9195,3.1399,1.5024,0.75137,1.7158
4.7288,3.2674,1.5703,0.12304,1.3446,0.075942,0.27648,2.244,0.61189,3.1187,1.9222,2.9792,1.4505,0.72255,1.7238
5.0127,3.2409,1.4895,0.1244,1.3858,0.080265,0.26841,2.2643,0.60511,3.2007,1.9104,2.8273,1.4031,0.696,1.7375
5.3116,3.2246,1.4132,0.12616,1.4316,0.084855,0.26117,2.2068,0.60025,3.293,1.8277,2.6838,1.36,0.67161,1.7568
5.6246,3.2184,1.3414,0.12831,1.4821,0.089729,0.25476,2.0939,0.5973,3.3959,1.7383,2.5484,1.3212,0.64933,1.7818
5.9459,3.2225,1.2736,0.13088,1.5375,0.094902,0.24915,1.9836,0.59625,3.5097,1.6526,2.4207,1.2865,0.62909,1.8126
6.1204,3.2366,1.2099,0.13386,1.5979,0.10039,0.24433,1.8781,0.59708,3.6349,1.5714,2.3004,1.2558,0.61082,1.8492
6.0506,3.2608,1.1498,0.13727,1.6635,0.10621,0.24028,1.7778,0.5998,3.7716,1.4948,2.1871,1.229,0.59447,1.8919
5.9788,3.295,1.0933,0.14111,1.7346,0.11238,0.23699,1.6826,0.6044,3.9204,1.4226,2.0806,1.2061,0.58,1.9407
5.9203,3.339,1.0402,0.1454,1.8114,0.11893,0.23445,1.5924,0.61087,4.0815,1.3546,1.9804,1.187,0.56736,1.9957
5.8765,3.3921,0.99037,0.15016,1.894,0.12586,0.23265,1.5069,0.61921,4.2552,1.2908,1.8864,1.1716,0.55652,2.0572
5.8446,3.4521,0.94359,0.15539,1.9828,0.13321,0.23159,1.426,0.62934,4.4417,1.2309,1.7982,1.16,0.54743,2.1253
5.7526,3.4857,0.89975,0.16112,2.078,0.14099,0.23126,1.3494,0.64111,4.6406,1.1748,1.7156,1.152,0.54008,2.2002
5.4949,3.3482,0.85872,0.16736,2.1798,0.14924,0.23168,1.277,0.6537,4.8501,1.1223,1.6383,1.1477,0.53445,2.2822
5.2348,3.1831,0.82037,0.17414,2.2886,0.15797,0.23283,1.2085,0.64805,5.0592,1.0733,1.5661,1.147,0.53052,2.3713
4.9873,3.0239,0.78459,0.18147,2.4047,0.16722,0.23472,1.1437,0.62131,5.0425,1.0277,1.4988,1.15,0.52827,2.4678
4.7538,2.8725,0.75126,0.18937,2.5283,0.17701,0.23736,1.0825,0.595,4.8418,0.98524,1.4363,1.1566,0.5277,2.5718
4.5343,2.7293,0.72029,0.19788,2.6598,0.18738,0.24076,1.0247,0.57012,4.6441,0.94587,1.3782,1.1669,0.52882,2.6832
4.3283,2.5941,0.69158,0.20702,2.7993,0.19835,0.24492,0.96999,0.54684,4.4571,0.90947,1.3244,1.1808,0.53162,2.8014
4.1356,2.4667,0.66505,0.21681,2.947,0.20996,0.24987,0.91834,0.52516,4.2822,0.87591,1.2749,1.1985,0.53611,2.921
3.9555,2.3468,0.64061,0.22729,3.1028,0.22225,0.25561,0.86957,0.50506,4.1196,0.84511,1.2293,1.22,0.54232,2.9472
3.7877,2.2342,0.61819,0.23849,3.2658,0.23525,0.26217,0.82353,0.4865,3.9693,0.81697,1.1876,1.2452,0.55025,2.9142
3.6317,2.1285,0.59772,0.25045,3.4315,0.249,0.26956,0.78008,0.46944,3.831,0.7914,1.1497,1.2743,0.55993,2.886
3.4871,2.0294,0.57914,0.26319,3.4915,0.26356,0.27781,0.73909,0.45384,3.7045,0.76833,1.1154,1.3072,0.5714,2.8655
3.3534,1.9366,0.56239,0.27677,3.3281,0.27895,0.28694,0.70043,0.43966,3.5893,0.74769,1.0847,1.344,0.58469,2.8533
3.2302,1.85,0.54742,0.29122,3.1536,0.29524,0.29699,0.66398,0.42685,3.4852,0.7294,1.0574,1.3844,0.59983,2.8495


==> figures/uplink_wrtM.csv <==
10,0.23713,0.01693,0.22045,0.24163,0.24949,0.26623,1.9018,0.1629,1.9305,2.0212,2.0585,2.1814
30,0.58255,0.14048,0.61261,0.70987,0.6235,0.73758,4.3727,1.7965,4.5418,5.0261,4.6476,5.1824
70,1.0086,0.51441,1.1403,1.3095,1.1497,1.3474,6.9926,5.3399,7.5791,8.4602,7.6538,8.5978
100,1.1939,0.74245,1.4039,1.6397,1.4394,1.6469,8.0717,7.1653,9.0951,10.151,9.2017,10.275
150,1.3871,1.0694,1.7363,1.9592,1.7584,1.9772,9.3786,9.3871,10.905,12.126,10.962,12.187
200,1.4908,1.3236,1.9848,2.1834,1.9861,2.2085,10.175,11.095,12.269,13.604,12.289,13.69
400,1.7313,2.0616,2.5106,2.7579,2.5223,2.7793,11.782,15.5,15.773,17.42,15.788,17.456
800,1.8807,2.9155,3.1292,3.4251,3.1306,3.4297,12.867,20.155,19.682,21.553,19.696,21.577
1000,1.9032,3.1957,3.3462,3.6562,3.355,3.6638,13.126,21.694,20.97,22.957,21.009,22.981


==> figures/uplink_wrtM_highP.csv <==
10,0.48744,0.33258,0.1454,0.41611,0.07967,0.15455,42.103,0.652,3.8502,2.6829,1.2118,3.346,1.1497,2.2281,222.71,4.9051
30,1.225,0.79952,0.29493,0.9908,0.40266,0.75384,45.777,1.3839,8.3516,5.5457,3.3085,6.8681,3.8086,6.8469,235.98,9.4146
70,1.9879,1.2272,0.96964,1.5932,0.93229,1.5972,47.349,2.1008,12.99,8.2025,8.568,10.455,7.3223,11.87,243.33,13.76
100,2.344,1.4163,1.3377,1.8728,1.2336,2.0186,47.94,2.4419,15.131,9.3676,10.964,12.177,9.1577,14.217,246.17,15.79
150,2.7896,1.5763,1.8045,2.2196,1.627,2.5331,48.587,2.8727,17.734,10.398,13.738,14.231,11.458,16.991,249.31,18.226
200,3.1346,1.6617,2.1652,2.4712,1.9378,2.9171,49.033,3.2024,19.602,11.121,15.811,15.88,13.205,19.009,251.49,20.028
400,4.0026,1.8368,3.0631,3.2085,2.7735,3.8749,50.08,4.0512,24.327,12.376,20.678,19.979,17.708,23.977,256.65,24.58
800,4.9526,1.9346,4.0083,4.022,3.6949,4.8589,51.103,4.9777,29.235,13.18,25.613,24.426,22.483,29.024,261.73,29.358
1000,5.2697,1.9593,4.3292,4.3082,4.0033,5.1799,51.43,5.2875,30.831,13.392,27.226,25.92,24.055,30.657,263.36,30.929


==> figures/uplink_wrtP.csv <==
-30,0.0029045,0.00073951,0.0028661,0.0028619,0.0028693,0.0029103,0.033641,0.011738,0.033333,0.033554,0.033533,0.0336
-25,0.026082,0.0068528,0.026481,0.025846,0.025744,0.02611,0.29076,0.10594,0.29045,0.28939,0.29076,0.29132
-20,0.18722,0.051627,0.18507,0.18837,0.18766,0.18658,1.8001,0.74905,1.7959,1.7947,1.8032,1.8065
-15,0.70454,0.27547,0.7513,0.76363,0.74769,0.76535,5.5143,3.2659,5.666,5.7901,5.6927,5.81
-10,1.2711,0.80887,1.5347,1.6839,1.5572,1.6838,8.8357,7.7016,9.8809,10.54,9.9148,10.558
-5,1.5207,1.4528,2.039,2.2747,2.0558,2.2884,10.374,11.801,12.703,14.26,12.776,14.336
0,1.6198,1.8624,2.2496,2.6244,2.2788,2.6554,10.892,14.212,14.233,16.691,14.339,16.831
5,1.6717,2.0636,2.3616,2.8613,2.3872,2.8929,11.098,15.3,14.956,18.081,15.136,18.314
10,1.6835,2.1516,2.4121,2.9752,2.4397,3.0463,11.14,15.688,15.127,18.729,15.52,19.085
15,1.6744,2.1912,2.3234,2.9924,2.4994,3.1373,11.141,15.834,14.669,18.809,15.835,19.559
20,1.6752,2.2014,2.1982,2.967,2.5384,3.1902,11.158,15.914,13.984,18.554,16.04,19.846


==> figures/wrtK.csv <==
20,59.013,58.994,59.013,58.994,68.399,67.954,67.76,0.53841,0.53812,0.53841,0.53812,0.68399,0.66526,0.66498,0.54319,0.54291,0.54319,0.54291,0.68399,0.66819,0.66759
40,27.953,60.557,44.597,66.039,80.83,83.338,82.744,0.23538,0.3569,0.014632,0.33041,0.8083,0.20834,0.54897,0.24766,0.39267,0.060066,0.39989,0.8083,0.45449,0.61229
60,22.538,57.129,30.9,59.302,77.79,85.968,83.473,0.18132,0.32529,0.00028955,0.2125,0.7779,0.0018828,0.43088,0.19538,0.36853,0.0010968,0.27995,0.7779,0.05236,0.5277
80,19.535,53.102,23.782,49.78,71.681,85.035,80.16,0.14956,0.28737,0.00011133,0.12229,0.71681,8.6696e-08,0.36695,0.16413,0.33835,0.0003091,0.19647,0.71681,4.1464e-05,0.4622
100,17.421,49.036,19.409,40.912,65.7,82.893,75.783,0.12909,0.24913,8.4347e-05,0.075415,0.657,1.095e-09,0.31524,0.14348,0.30344,0.00023006,0.13241,0.657,6.0556e-08,0.40704


==> figures/wrtK_1.csv <==
2,12.729,12.729,0.79336,0.79336,0.79336,0.79336
4,18.247,18.247,1.0494,1.0494,1.0494,1.0494
6,21.726,21.726,1.1106,1.1106,1.1106,1.1106
8,23.361,23.361,1.0479,1.0479,1.0479,1.0479
12,22.771,22.771,0.80083,0.80083,0.81334,0.81334
16,21.431,21.431,0.66472,0.66472,0.69866,0.69866


==> figures/wrtK_sched.csv <==
20,59.013,58.994,59.013,58.994,68.399,67.954,67.76,0.53841,0.53812,0.53841,0.53812,0.68399,0.66526,0.66498,0.54319,0.54291,0.54319,0.54291,0.68399,0.66819,0.66759
40,27.909,70.495,58.353,74.544,89.718,89.933,89.752,0.24025,0.47288,0.087129,0.5078,0.89718,0.56172,0.70428,0.24837,0.50538,0.17123,0.56056,0.89718,0.6665,0.75375
60,22.497,67.17,42.57,71.192,91.025,94.746,93.752,0.18179,0.40363,0.00029375,0.35128,0.91025,0.1064,0.59755,0.19532,0.45561,0.0023981,0.43986,0.91025,0.42789,0.69451
80,19.497,61.332,31.22,61.189,83.362,92.433,89.39,0.15116,0.3352,0.00018336,0.20709,0.83362,0.00028306,0.47158,0.16417,0.39491,0.00037223,0.30121,0.83362,0.038914,0.57839
100,17.389,55.674,24.722,50.147,74.217,89.339,83.424,0.13067,0.28505,0.00018349,0.12758,0.74217,2.501e-09,0.38522,0.14258,0.34675,0.00040496,0.20044,0.74217,3.2648e-07,0.48744


==> figures/wrtK_sched_1.csv <==
2,10.835,10.809,10.835,10.809,12.582,12.482,12.48,0.66364,0.66207,0.66364,0.66207,0.78635,0.77642,0.77667,0.66364,0.66207,0.66364,0.66207,0.78635,0.77642,0.77667
4,3.7902,12.297,15.085,17.597,20.048,19.706,19.709,0.23369,0.65831,0.6965,1.0173,1.253,1.1462,1.1621,0.23369,0.65831,0.6965,1.0173,1.253,1.1462,1.1621
6,3.2907,11.798,13.7,20.494,24.192,24.128,24.106,0.20197,0.55149,0.20712,1.0578,1.512,1.3037,1.3505,0.20197,0.55149,0.20712,1.0578,1.512,1.3037,1.3505
8,3.0738,12.139,11.612,21.971,25.694,26.852,26.701,0.18628,0.50733,0.010279,0.9686,1.5748,1.0869,1.3095,0.18628,0.50733,0.010279,0.9686,1.5748,1.0869,1.3095
12,2.8469,11.585,6.9895,19.899,24.835,28.014,27.264,0.17012,0.47056,0.0056204,0.62477,1.5522,0.272,1.0876,0.17035,0.47504,0.0060294,0.64413,1.5522,0.32807,1.1058
16,2.7074,11.155,4.6192,16.195,22.366,27.675,25.923,0.15898,0.44233,0.0053855,0.35316,1.3979,0.0026185,0.85899,0.15985,0.45128,0.0064138,0.37861,1.3979,0.021865,0.89751

